Towards an Intrinsic Definition of Robustness for a Classifier

The robustness of classifiers has become a question of paramount importance in the past few years. Indeed, it has been shown that state-of-the-art deep learning architectures can easily be fooled with imperceptible changes to their inputs. Therefore, finding good measures of robustness of a trained classifier is a key issue in the field. In this paper, we point out that averaging the radius of robustness of samples in a validation set is a statistically weak measure. We propose instead to weight the importance of samples depending on their difficulty. We motivate the proposed score by a theoretical case study using logistic regression, where we show that the proposed score is independent of the choice of the samples it is evaluated upon. We also empirically demonstrate the ability of the proposed score to measure robustness of classifiers with little dependence on the choice of samples in more complex settings, including deep convolutional neural networks and real datasets.

==> data/Hmap.csv <==
0 10 0.000000000000000000e+00
0 20 0.000000000000000000e+00
0 30 0.000000000000000000e+00
0 40 0.000000000000000000e+00
0 50 0.000000000000000000e+00
0 60 0.000000000000000000e+00
0 70 0.000000000000000000e+00
0 80 0.000000000000000000e+00
0 90 0.000000000000000000e+00
0 100 0.000000000000000000e+00
0 110 0.000000000000000000e+00
0 120 0.000000000000000000e+00
0 130 0.000000000000000000e+00
0 140 0.000000000000000000e+00
0 150 0.000000000000000000e+00
0 160 0.000000000000000000e+00
0 170 0.000000000000000000e+00
0 180 0.000000000000000000e+00
0 190 0.000000000000000000e+00
0 200 0.000000000000000000e+00
0 210 0.000000000000000000e+00
0 220 0.000000000000000000e+00
0 230 0.000000000000000000e+00
0 240 0.000000000000000000e+00
0 250 0.000000000000000000e+00
0 260 0.000000000000000000e+00
0 270 7.407407407407418098e-03
0 280 3.214285714285709805e-02
0 290 6.551724137931028147e-02
0 300 9.666666666666667851e-02

1 10 0.000000000000000000e+00
1 20 0.000000000000000000e+00
1 30 0.000000000000000000e+00
1 40 0.000000000000000000e+00
1 50 0.000000000000000000e+00
1 60 0.000000000000000000e+00
1 70 0.000000000000000000e+00
1 80 0.000000000000000000e+00
1 90 0.000000000000000000e+00
1 100 0.000000000000000000e+00
1 110 0.000000000000000000e+00
1 120 0.000000000000000000e+00
1 130 0.000000000000000000e+00
1 140 0.000000000000000000e+00
1 150 0.000000000000000000e+00
1 160 0.000000000000000000e+00
1 170 0.000000000000000000e+00
1 180 0.000000000000000000e+00
1 190 0.000000000000000000e+00
1 200 0.000000000000000000e+00
1 210 0.000000000000000000e+00
1 220 0.000000000000000000e+00
1 230 0.000000000000000000e+00
1 240 0.000000000000000000e+00
1 250 0.000000000000000000e+00
1 260 1.538461538461533093e-04
1 270 8.370370370370350949e-03
1 280 3.414285714285709983e-02
1 290 6.613793103448277477e-02
1 300 9.706666666666668997e-02

2 10 0.000000000000000000e+00
2 20 0.000000000000000000e+00
2 30 0.000000000000000000e+00
2 40 0.000000000000000000e+00
2 50 0.000000000000000000e+00
2 60 0.000000000000000000e+00
2 70 0.000000000000000000e+00
2 80 0.000000000000000000e+00
2 90 0.000000000000000000e+00
2 100 0.000000000000000000e+00
2 110 0.000000000000000000e+00
2 120 0.000000000000000000e+00
2 130 0.000000000000000000e+00
2 140 0.000000000000000000e+00
2 150 0.000000000000000000e+00
2 160 0.000000000000000000e+00
2 170 0.000000000000000000e+00
2 180 0.000000000000000000e+00
2 190 0.000000000000000000e+00
2 200 0.000000000000000000e+00
2 210 0.000000000000000000e+00
2 220 0.000000000000000000e+00
2 230 0.000000000000000000e+00
2 240 8.333333333333303239e-05
2 250 4.800000000000004458e-04
2 260 9.230769230769198018e-04
2 270 1.377777777777777074e-02
2 280 3.992857142857137581e-02
2 290 7.406896551724141686e-02
2 300 1.032000000000000417e-01

3 10 0.000000000000000000e+00
3 20 0.000000000000000000e+00
3 30 0.000000000000000000e+00
3 40 0.000000000000000000e+00
3 50 0.000000000000000000e+00
3 60 0.000000000000000000e+00
3 70 0.000000000000000000e+00
3 80 0.000000000000000000e+00
3 90 0.000000000000000000e+00
3 100 0.000000000000000000e+00
3 110 0.000000000000000000e+00
3 120 0.000000000000000000e+00
3 130 0.000000000000000000e+00
3 140 0.000000000000000000e+00
3 150 0.000000000000000000e+00
3 160 0.000000000000000000e+00
3 170 0.000000000000000000e+00
3 180 1.111111111111107099e-04
3 190 1.052631578947371731e-04
3 200 1.000000000000000861e-04
3 210 4.761904761904745095e-04
3 220 9.090909090909038860e-05
3 230 5.217391304347796356e-04
3 240 1.416666666666661564e-03
3 250 2.640000000000002154e-03
3 260 5.999999999999981043e-03
3 270 2.437037037037038598e-02
3 280 4.699999999999996542e-02
3 290 8.186206896551725953e-02
3 300 1.098000000000000087e-01

4 10 0.000000000000000000e+00
4 20 0.000000000000000000e+00
4 30 0.000000000000000000e+00
4 40 0.000000000000000000e+00
4 50 0.000000000000000000e+00
4 60 0.000000000000000000e+00
4 70 0.000000000000000000e+00
4 80 0.000000000000000000e+00
4 90 0.000000000000000000e+00
4 100 0.000000000000000000e+00
4 110 0.000000000000000000e+00
4 120 0.000000000000000000e+00
4 130 0.000000000000000000e+00
4 140 0.000000000000000000e+00
4 150 0.000000000000000000e+00
4 160 0.000000000000000000e+00
4 170 1.764705882352934950e-03
4 180 2.111111111111103542e-03
4 190 3.052631578947377980e-03
4 200 2.700000000000002311e-03
4 210 4.380952380952365596e-03
4 220 3.909090909090890721e-03
4 230 3.130434782608684102e-03
4 240 6.583333333333321255e-03
4 250 9.920000000000008672e-03
4 260 1.738461538461537684e-02
4 270 3.688888888888890161e-02
4 280 6.128571428571429752e-02
4 290 9.227586206896548626e-02
4 300 1.240666666666667139e-01

5 10 0.000000000000000000e+00
5 20 0.000000000000000000e+00
5 30 0.000000000000000000e+00
5 40 0.000000000000000000e+00
5 50 0.000000000000000000e+00
5 60 3.333333333333343522e-04
5 70 0.000000000000000000e+00
5 80 0.000000000000000000e+00
5 90 2.222222222222214197e-04
5 100 0.000000000000000000e+00
5 110 0.000000000000000000e+00
5 120 0.000000000000000000e+00
5 130 0.000000000000000000e+00
5 140 1.428571428571423529e-04
5 150 0.000000000000000000e+00
5 160 7.499999999999973051e-04
5 170 5.411764705882333819e-03
5 180 7.222222222222198472e-03
5 190 5.473684210526332840e-03
5 200 7.100000000000006480e-03
5 210 1.047619047619044626e-02
5 220 1.118181818181816431e-02
5 230 1.513043478260869650e-02
5 240 2.025000000000000758e-02
5 250 2.232000000000002038e-02
5 260 3.315384615384611711e-02
5 270 5.718518518518520000e-02
5 280 7.900000000000002853e-02
5 290 1.079999999999999710e-01
5 300 1.360666666666666691e-01

6 10 0.000000000000000000e+00
6 20 4.000000000000003553e-03
6 30 1.999999999999999608e-03
6 40 1.500000000000001332e-03
6 50 8.000000000000006889e-04
6 60 6.666666666666687044e-04
6 70 1.714285714285708126e-03
6 80 1.249999999999995472e-03
6 90 4.444444444444428394e-04
6 100 1.200000000000000979e-03
6 110 1.636363636363626995e-03
6 120 8.333333333333303511e-04
6 130 1.076923076923073192e-03
6 140 1.428571428571423583e-03
6 150 1.333333333333341962e-03
6 160 2.249999999999992024e-03
6 170 8.470588235294096088e-03
6 180 1.166666666666666373e-02
6 190 1.252631578947370830e-02
6 200 1.460000000000001227e-02
6 210 1.847619047619047244e-02
6 220 2.236363636363634597e-02
6 230 2.930434782608697108e-02
6 240 3.541666666666664492e-02
6 250 3.752000000000003249e-02
6 260 5.507692307692302336e-02
6 270 7.748148148148148451e-02
6 280 9.885714285714287952e-02
6 290 1.272413793103447932e-01
6 300 1.549999999999999989e-01

7 10 0.000000000000000000e+00
7 20 1.700000000000001510e-02
7 30 1.133333333333333068e-02
7 40 1.000000000000000888e-02
7 50 7.600000000000006924e-03
7 60 5.333333333333349635e-03
7 70 5.428571428571409355e-03
7 80 2.999999999999991389e-03
7 90 4.444444444444430563e-03
7 100 3.600000000000003371e-03
7 110 4.727272727272706712e-03
7 120 4.333333333333328798e-03
7 130 6.461538461538438721e-03
7 140 7.428571428571408529e-03
7 150 4.400000000000010673e-03
7 160 8.874999999999987066e-03
7 170 1.800000000000000558e-02
7 180 2.077777777777779430e-02
7 190 2.368421052631578677e-02
7 200 2.510000000000001466e-02
7 210 3.019047619047615302e-02
7 220 3.909090909090909977e-02
7 230 4.573913043478262247e-02
7 240 5.591666666666667007e-02
7 250 5.904000000000003689e-02
7 260 7.823076923076921485e-02
7 270 9.903703703703704841e-02
7 280 1.198571428571428704e-01
7 290 1.475172413793103265e-01
7 300 1.731999999999999929e-01

8 10 1.999999999999999608e-03
8 20 2.800000000000002487e-02
8 30 1.933333333333332738e-02
8 40 1.500000000000001332e-02
8 50 1.480000000000001280e-02
8 60 1.433333333333335589e-02
8 70 1.171428571428568578e-02
8 80 9.749999999999975700e-03
8 90 9.111111111111099350e-03
8 100 1.000000000000000888e-02
8 110 1.036363636363634225e-02
8 120 1.383333333333333810e-02
8 130 1.415384615384613493e-02
8 140 1.728571428571426538e-02
8 150 1.479999999999999545e-02
8 160 1.775000000000000189e-02
8 170 2.905882352941175154e-02
8 180 3.244444444444440079e-02
8 190 3.421052631578947595e-02
8 200 4.100000000000004335e-02
8 210 5.019047619047615344e-02
8 220 5.863636363636365312e-02
8 230 6.313043478260869923e-02
8 240 7.583333333333333592e-02
8 250 8.048000000000003762e-02
8 260 9.992307692307694778e-02
8 270 1.216296296296296153e-01
8 280 1.430714285714285439e-01
8 290 1.684827586206896766e-01
8 300 1.951333333333332698e-01

9 10 1.999999999999999608e-03
9 20 5.200000000000001149e-02
9 30 3.599999999999997646e-02
9 40 3.200000000000002148e-02
9 50 2.880000000000002697e-02
9 60 2.300000000000002390e-02
9 70 2.057142857142855302e-02
9 80 1.774999999999998454e-02
9 90 1.644444444444443515e-02
9 100 2.140000000000001970e-02
9 110 1.927272727272725389e-02
9 120 2.483333333333333226e-02
9 130 2.399999999999999356e-02
9 140 2.885714285714282429e-02
9 150 2.613333333333331052e-02
9 160 3.174999999999999351e-02
9 170 4.235294117647056544e-02
9 180 5.133333333333329335e-02
9 190 5.052631578947369695e-02
9 200 5.980000000000000593e-02
9 210 6.657142857142851755e-02
9 220 7.636363636363636964e-02
9 230 8.547826086956522573e-02
9 240 9.358333333333333781e-02
9 250 1.012799999999999950e-01
9 260 1.261538461538461997e-01
9 270 1.495555555555555527e-01
9 280 1.650000000000000078e-01
9 290 1.888965517241379399e-01
9 300 2.147999999999999632e-01

10 10 1.999999999999999695e-02
10 20 6.700000000000004563e-02
10 30 4.599999999999995759e-02
10 40 5.100000000000000366e-02
10 50 3.720000000000003165e-02
10 60 3.099999999999998590e-02
10 70 3.171428571428566712e-02
10 80 2.674999999999997519e-02
10 90 2.866666666666663546e-02
10 100 3.260000000000003173e-02
10 110 3.199999999999998679e-02
10 120 3.499999999999998945e-02
10 130 3.461538461538458261e-02
10 140 4.457142857142855352e-02
10 150 3.893333333333334062e-02
10 160 4.512499999999998457e-02
10 170 6.188235294117644392e-02
10 180 7.077777777777774504e-02
10 190 7.326315789473687723e-02
10 200 7.669999999999997653e-02
10 210 8.742857142857143882e-02
10 220 9.827272727272730324e-02
10 230 1.068695652173913407e-01
10 240 1.197500000000000370e-01
10 250 1.291200000000000125e-01
10 260 1.533076923076923948e-01
10 270 1.725925925925926308e-01
10 280 1.925714285714286433e-01
10 290 2.128965517241379612e-01
10 300 2.359333333333334115e-01

11 10 2.599999999999999534e-02
11 20 8.600000000000003475e-02
11 30 6.866666666666663976e-02
11 40 6.749999999999999056e-02
11 50 5.600000000000004280e-02
11 60 4.833333333333333925e-02
11 70 4.457142857142853964e-02
11 80 3.475000000000000311e-02
11 90 3.555555555555552777e-02
11 100 4.380000000000002641e-02
11 110 4.509090909090907040e-02
11 120 5.166666666666665936e-02
11 130 5.338461538461535677e-02
11 140 6.114285714285713769e-02
11 150 5.839999999999997971e-02
11 160 6.475000000000000200e-02
11 170 7.941176470588233449e-02
11 180 9.244444444444439857e-02
11 190 9.694736842105264318e-02
11 200 1.031000000000000250e-01
11 210 1.123809523809523314e-01
11 220 1.263636363636363169e-01
11 230 1.298260869565217579e-01
11 240 1.493333333333333179e-01
11 250 1.551199999999999801e-01
11 260 1.751538461538462155e-01
11 270 1.975555555555554565e-01
11 280 2.157142857142857195e-01
11 290 2.384137931034483182e-01
11 300 2.593333333333333601e-01

12 10 4.400000000000001132e-02
12 20 1.129999999999999893e-01
12 30 9.666666666666660912e-02
12 40 9.699999999999997513e-02
12 50 7.280000000000004523e-02
12 60 5.633333333333331167e-02
12 70 6.114285714285712381e-02
12 80 5.450000000000002065e-02
12 90 4.777777777777773155e-02
12 100 5.680000000000001714e-02
12 110 5.854545454545452554e-02
12 120 7.216666666666668450e-02
12 130 7.430769230769232458e-02
12 140 8.471428571428575582e-02
12 150 7.586666666666666559e-02
12 160 7.887499999999998679e-02
12 170 1.061176470588234694e-01
12 180 1.158888888888888746e-01
12 190 1.225263157894737331e-01
12 200 1.285999999999999643e-01
12 210 1.434285714285715163e-01
12 220 1.512727272727273364e-01
12 230 1.573913043478260831e-01
12 240 1.703333333333333366e-01
12 250 1.816800000000000359e-01
12 260 2.003076923076923532e-01
12 270 2.237777777777777422e-01
12 280 2.381428571428571284e-01
12 290 2.633103448275861402e-01
12 300 2.789333333333333664e-01

13 10 4.400000000000001132e-02
13 20 1.279999999999999749e-01
13 30 1.099999999999999589e-01
13 40 1.140000000000000180e-01
13 50 8.760000000000005282e-02
13 60 8.700000000000000788e-02
13 70 7.228571428571424484e-02
13 80 7.324999999999995404e-02
13 90 6.866666666666659813e-02
13 100 7.459999999999998577e-02
13 110 7.527272727272726893e-02
13 120 8.650000000000003519e-02
13 130 9.676923076923070466e-02
13 140 1.049999999999999961e-01
13 150 1.005333333333333079e-01
13 160 1.036250000000000226e-01
13 170 1.236470588235294155e-01
13 180 1.434444444444444855e-01
13 190 1.483157894736842064e-01
13 200 1.597999999999999976e-01
13 210 1.637142857142858399e-01
13 220 1.779090909090909056e-01
13 230 1.842608695652173945e-01
13 240 1.939166666666666261e-01
13 250 2.049599999999999200e-01
13 260 2.292307692307691547e-01
13 270 2.535555555555555896e-01
13 280 2.640000000000001235e-01
13 290 2.872413793103448243e-01
13 300 3.091333333333333155e-01

14 10 7.600000000000002587e-02
14 20 1.420000000000000706e-01
14 30 1.406666666666666621e-01
14 40 1.420000000000000151e-01
14 50 1.111999999999999933e-01
14 60 9.433333333333333848e-02
14 70 9.428571428571426438e-02
14 80 8.200000000000003120e-02
14 90 8.399999999999996358e-02
14 100 9.199999999999994293e-02
14 110 9.290909090909091339e-02
14 120 1.088333333333333236e-01
14 130 1.204615384615383145e-01
14 140 1.231428571428570540e-01
14 150 1.198666666666666630e-01
14 160 1.284999999999999754e-01
14 170 1.528235294117648302e-01
14 180 1.762222222222223078e-01
14 190 1.763157894736842035e-01
14 200 1.800000000000000488e-01
14 210 1.951428571428570902e-01
14 220 2.128181818181817675e-01
14 230 2.128695652173913100e-01
14 240 2.273333333333332484e-01
14 250 2.309599999999999709e-01
14 260 2.597692307692308078e-01
14 270 2.841481481481481497e-01
14 280 2.952857142857142625e-01
14 290 3.133793103448276329e-01
14 300 3.277999999999998693e-01

15 10 9.599999999999996037e-02
15 20 1.740000000000000158e-01
15 30 1.659999999999999531e-01
15 40 1.685000000000000386e-01
15 50 1.331999999999999851e-01
15 60 1.156666666666666260e-01
15 70 1.134285714285714342e-01
15 80 1.067499999999999560e-01
15 90 1.008888888888888197e-01
15 100 1.086000000000000160e-01
15 110 1.169090909090908792e-01
15 120 1.290000000000000036e-01
15 130 1.401538461538461844e-01
15 140 1.490000000000001046e-01
15 150 1.485333333333333228e-01
15 160 1.592499999999999472e-01
15 170 1.752941176470588780e-01
15 180 1.990000000000000657e-01
15 190 1.994736842105263031e-01
15 200 2.142000000000000293e-01
15 210 2.207619047619046593e-01
15 220 2.351818181818181863e-01
15 230 2.393043478260870049e-01
15 240 2.450833333333332642e-01
15 250 2.587999999999999190e-01
15 260 2.834615384615385425e-01
15 270 3.041481481481481119e-01
15 280 3.182857142857142829e-01
15 290 3.351724137931035852e-01
15 300 3.544666666666665966e-01

16 10 1.119999999999999885e-01
16 20 1.750000000000000722e-01
16 30 1.693333333333333079e-01
16 40 1.950000000000000067e-01
16 50 1.584000000000000130e-01
16 60 1.363333333333333341e-01
16 70 1.428571428571429602e-01
16 80 1.270000000000000018e-01
16 90 1.224444444444444391e-01
16 100 1.361999999999999877e-01
16 110 1.381818181818182667e-01
16 120 1.610000000000000042e-01
16 130 1.641538461538462057e-01
16 140 1.795714285714286318e-01
16 150 1.748000000000000387e-01
16 160 1.845000000000000528e-01
16 170 2.015294117647058458e-01
16 180 2.274444444444444491e-01
16 190 2.352631578947368129e-01
16 200 2.395999999999999797e-01
16 210 2.502857142857142780e-01
16 220 2.700000000000000178e-01
16 230 2.644347826086955733e-01
16 240 2.809166666666667589e-01
16 250 2.887200000000000877e-01
16 260 3.132307692307693125e-01
16 270 3.240740740740740700e-01
16 280 3.456428571428570296e-01
16 290 3.658620689655173175e-01
16 300 3.771333333333333759e-01

17 10 1.219999999999999557e-01
17 20 2.040000000000000147e-01
17 30 1.993333333333331958e-01
17 40 2.035000000000000420e-01
17 50 1.699999999999999567e-01
17 60 1.540000000000000813e-01
17 70 1.580000000000001403e-01
17 80 1.557499999999999440e-01
17 90 1.542222222222223438e-01
17 100 1.610000000000000042e-01
17 110 1.636363636363636631e-01
17 120 1.841666666666666452e-01
17 130 1.966153846153845808e-01
17 140 2.054285714285714326e-01
17 150 2.058666666666666700e-01
17 160 2.088750000000000051e-01
17 170 2.277647058823528414e-01
17 180 2.572222222222222965e-01
17 190 2.670526315789474303e-01
17 200 2.720000000000000195e-01
17 210 2.806666666666668974e-01
17 220 2.925454545454546085e-01
17 230 2.946086956521739575e-01
17 240 3.064999999999999947e-01
17 250 3.181599999999999984e-01
17 260 3.320000000000000728e-01
17 270 3.530370370370370381e-01
17 280 3.705000000000000515e-01
17 290 3.813103448275861340e-01
17 300 4.034666666666666401e-01

18 10 1.319999999999999230e-01
18 20 2.259999999999999509e-01
18 30 2.213333333333333264e-01
18 40 2.310000000000000109e-01
18 50 1.939999999999999780e-01
18 60 1.793333333333334001e-01
18 70 1.891428571428571126e-01
18 80 1.792499999999999649e-01
18 90 1.753333333333333965e-01
18 100 1.921999999999999820e-01
18 110 1.947272727272727211e-01
18 120 2.085000000000000187e-01
18 130 2.269230769230768663e-01
18 140 2.419999999999999929e-01
18 150 2.290666666666666684e-01
18 160 2.403749999999999776e-01
18 170 2.697647058823531285e-01
18 180 2.898888888888889181e-01
18 190 2.921052631578947012e-01
18 200 2.984999999999999876e-01
18 210 3.141904761904764087e-01
18 220 3.246363636363636673e-01
18 230 3.255652173913043956e-01
18 240 3.324166666666666936e-01
18 250 3.425600000000000867e-01
18 260 3.620000000000000440e-01
18 270 3.833333333333333592e-01
18 280 3.992142857142857992e-01
18 290 4.135172413793103408e-01
18 300 4.265333333333333754e-01

19 10 1.559999999999999720e-01
19 20 2.429999999999999383e-01
19 30 2.386666666666666381e-01
19 40 2.764999999999999680e-01
19 50 2.163999999999999813e-01
19 60 1.950000000000000067e-01
19 70 2.099999999999999645e-01
19 80 2.057500000000000162e-01
19 90 2.122222222222221732e-01
19 100 2.159999999999999143e-01
19 110 2.261818181818182061e-01
19 120 2.410000000000000198e-01
19 130 2.584615384615385203e-01
19 140 2.665714285714286258e-01
19 150 2.630666666666667264e-01
19 160 2.712499999999999356e-01
19 170 2.958823529411767073e-01
19 180 3.184444444444444744e-01
19 190 3.280000000000000693e-01
19 200 3.335999999999998966e-01
19 210 3.380000000000001892e-01
19 220 3.552727272727274066e-01
19 230 3.548695652173913806e-01
19 240 3.618333333333332846e-01
19 250 3.689600000000000102e-01
19 260 3.886153846153845848e-01
19 270 4.062222222222222068e-01
19 280 4.216428571428570971e-01
19 290 4.405517241379310889e-01
19 300 4.469333333333332936e-01

20 10 1.599999999999999756e-01
20 20 2.590000000000000080e-01
20 30 2.760000000000000231e-01
20 40 2.919999999999999818e-01
20 50 2.368000000000000105e-01
20 60 2.183333333333332404e-01
20 70 2.394285714285714350e-01
20 80 2.294999999999999540e-01
20 90 2.320000000000000395e-01
20 100 2.477999999999999092e-01
20 110 2.534545454545454879e-01
20 120 2.776666666666666727e-01
20 130 2.846153846153848255e-01
20 140 3.012857142857143788e-01
20 150 2.996000000000000330e-01
20 160 2.976249999999999174e-01
20 170 3.215294117647061189e-01
20 180 3.403333333333334321e-01
20 190 3.570526315789473437e-01
20 200 3.569000000000000505e-01
20 210 3.713333333333334596e-01
20 220 3.799999999999999489e-01
20 230 3.813043478260869090e-01
20 240 3.819999999999998952e-01
20 250 3.976800000000001445e-01
20 260 4.172307692307691829e-01
20 270 4.389629629629627772e-01
20 280 4.463571428571427857e-01
20 290 4.668275862068965165e-01
20 300 4.700000000000001954e-01

21 10 1.719999999999999585e-01
21 20 2.749999999999999667e-01
21 30 2.880000000000002003e-01
21 40 3.269999999999999574e-01
21 50 2.676000000000000600e-01
21 60 2.569999999999999507e-01
21 70 2.691428571428572392e-01
21 80 2.560000000000000608e-01
21 90 2.717777777777778958e-01
21 100 2.819999999999999729e-01
21 110 2.925454545454546640e-01
21 120 3.056666666666665311e-01
21 130 3.170769230769233116e-01
21 140 3.282857142857142918e-01
21 150 3.261333333333332751e-01
21 160 3.278749999999999165e-01
21 170 3.589411764705883190e-01
21 180 3.686666666666667536e-01
21 190 3.846315789473684355e-01
21 200 3.833000000000000296e-01
21 210 3.946666666666666656e-01
21 220 4.108181818181818601e-01
21 230 4.075652173913041354e-01
21 240 4.110833333333333561e-01
21 250 4.251200000000002754e-01
21 260 4.406923076923075500e-01
21 270 4.578518518518518987e-01
21 280 4.690714285714285281e-01
21 290 4.824827586206897334e-01
21 300 4.931333333333332569e-01

22 10 2.019999999999999296e-01
22 20 2.919999999999999818e-01
22 30 3.206666666666669330e-01
22 40 3.229999999999999538e-01
22 50 3.063999999999999502e-01
22 60 2.773333333333333761e-01
22 70 2.900000000000002021e-01
22 80 2.789999999999999702e-01
22 90 3.004444444444446805e-01
22 100 3.084000000000000630e-01
22 110 3.216363636363637202e-01
22 120 3.336666666666666670e-01
22 130 3.513846153846155729e-01
22 140 3.589999999999999303e-01
22 150 3.632000000000000783e-01
22 160 3.631249999999999756e-01
22 170 3.930588235294119048e-01
22 180 4.045555555555556126e-01
22 190 4.042105263157894646e-01
22 200 4.126000000000000778e-01
22 210 4.247619047619046739e-01
22 220 4.342727272727271437e-01
22 230 4.362608695652173130e-01
22 240 4.385833333333332695e-01
22 250 4.497599999999998266e-01
22 260 4.693076923076921481e-01
22 270 4.785185185185186207e-01
22 280 4.916428571428572702e-01
22 290 5.024827586206896957e-01
22 300 5.230666666666666798e-01

23 10 1.960000000000000075e-01
23 20 3.160000000000000586e-01
23 30 3.366666666666669472e-01
23 40 3.594999999999999307e-01
23 50 3.291999999999999926e-01
23 60 2.979999999999999871e-01
23 70 3.100000000000002753e-01
23 80 3.112500000000000266e-01
23 90 3.186666666666669312e-01
23 100 3.320000000000000728e-01
23 110 3.516363636363636358e-01
23 120 3.715000000000001079e-01
23 130 3.820000000000001728e-01
23 140 3.897142857142855132e-01
23 150 3.914666666666666295e-01
23 160 3.925000000000000711e-01
23 170 4.097647058823530863e-01
23 180 4.298888888888888204e-01
23 190 4.383157894736841587e-01
23 200 4.486999999999999877e-01
23 210 4.506666666666664933e-01
23 220 4.659090909090908839e-01
23 230 4.629565217391303222e-01
23 240 4.680833333333332957e-01
23 250 4.715999999999999637e-01
23 260 4.913846153846152531e-01
23 270 5.082962962962962461e-01
23 280 5.197857142857142954e-01
23 290 5.264827586206898280e-01
23 300 5.402000000000000135e-01

24 10 2.159999999999999143e-01
24 20 3.429999999999999161e-01
24 30 3.640000000000000457e-01
24 40 3.885000000000000120e-01
24 50 3.535999999999999699e-01
24 60 3.240000000000001212e-01
24 70 3.288571428571430699e-01
24 80 3.352499999999999925e-01
24 90 3.513333333333334974e-01
24 100 3.597999999999999532e-01
24 110 3.720000000000000528e-01
24 120 4.088333333333334929e-01
24 130 4.140000000000001457e-01
24 140 4.149999999999998690e-01
24 150 4.134666666666665935e-01
24 160 4.231250000000000844e-01
24 170 4.471764705882352864e-01
24 180 4.552222222222220283e-01
24 190 4.629473684210524964e-01
24 200 4.688000000000000500e-01
24 210 4.778095238095237951e-01
24 220 4.934545454545453680e-01
24 230 4.819130434782609718e-01
24 240 4.879999999999998783e-01
24 250 4.902399999999999536e-01
24 260 5.123846153846153273e-01
24 270 5.257037037037036731e-01
24 280 5.391428571428571459e-01
24 290 5.501379310344826079e-01
24 300 5.616666666666666474e-01

25 10 2.600000000000000089e-01
25 20 3.700000000000000511e-01
25 30 3.846666666666667123e-01
25 40 4.115000000000000324e-01
25 50 3.772000000000000353e-01
25 60 3.510000000000001452e-01
25 70 3.685714285714287719e-01
25 80 3.552499999999998992e-01
25 90 3.822222222222222965e-01
25 100 3.906000000000001138e-01
25 110 4.063636363636362603e-01
25 120 4.238333333333333952e-01
25 130 4.356923076923075455e-01
25 140 4.445714285714285063e-01
25 150 4.421333333333333782e-01
25 160 4.517500000000000404e-01
25 170 4.748235294117645888e-01
25 180 4.798888888888887538e-01
25 190 4.907368421052631380e-01
25 200 4.987999999999999656e-01
25 210 5.111428571428570100e-01
25 220 5.183636363636364708e-01
25 230 5.107826086956521738e-01
25 240 5.116666666666666030e-01
25 250 5.172799999999998510e-01
25 260 5.350769230769231166e-01
25 270 5.474814814814813468e-01
25 280 5.584999999999999964e-01
25 290 5.691034482758621227e-01
25 300 5.767333333333335421e-01

26 10 2.660000000000000142e-01
26 20 3.909999999999999587e-01
26 30 4.113333333333333841e-01
26 40 4.484999999999997877e-01
26 50 4.072000000000000064e-01
26 60 3.769999999999999463e-01
26 70 3.888571428571430122e-01
26 80 3.834999999999998965e-01
26 90 4.075555555555555043e-01
26 100 4.236000000000001431e-01
26 110 4.319999999999998841e-01
26 120 4.559999999999998499e-01
26 130 4.564615384615383076e-01
26 140 4.727142857142856980e-01
26 150 4.683999999999997610e-01
26 160 4.793749999999999400e-01
26 170 4.951764705882350515e-01
26 180 5.075555555555556486e-01
26 190 5.130526315789473157e-01
26 200 5.215000000000001856e-01
26 210 5.270476190476190981e-01
26 220 5.381818181818180946e-01
26 230 5.332173913043477542e-01
26 240 5.267500000000000515e-01
26 250 5.415200000000000014e-01
26 260 5.563846153846155884e-01
26 270 5.706666666666666554e-01
26 280 5.790714285714285703e-01
26 290 5.884827586206896610e-01
26 300 5.970666666666667455e-01

27 10 2.799999999999999711e-01
27 20 3.949999999999999067e-01
27 30 4.293333333333333446e-01
27 40 4.594999999999999640e-01
27 50 4.212000000000000188e-01
27 60 4.033333333333333770e-01
27 70 4.142857142857143682e-01
27 80 4.082499999999999463e-01
27 90 4.262222222222222801e-01
27 100 4.507999999999998675e-01
27 110 4.605454545454543136e-01
27 120 4.731666666666665688e-01
27 130 4.878461538461538738e-01
27 140 4.929999999999999938e-01
27 150 4.933333333333332904e-01
27 160 5.070000000000000062e-01
27 170 5.249411764705883554e-01
27 180 5.335555555555557827e-01
27 190 5.322105263157894672e-01
27 200 5.368000000000000549e-01
27 210 5.481904761904764500e-01
27 220 5.536363636363635932e-01
27 230 5.533043478260870618e-01
27 240 5.527499999999999636e-01
27 250 5.629600000000000160e-01
27 260 5.756923076923076144e-01
27 270 5.934814814814814987e-01
27 280 5.962142857142855856e-01
27 290 6.052413793103448292e-01
27 300 6.159333333333334437e-01

28 10 3.200000000000002287e-01
28 20 4.050000000000000822e-01
28 30 4.626666666666665595e-01
28 40 4.969999999999999418e-01
28 50 4.476000000000002199e-01
28 60 4.166666666666666297e-01
28 70 4.342857142857142194e-01
28 80 4.304999999999998828e-01
28 90 4.571111111111109682e-01
28 100 4.610000000000000764e-01
28 110 4.805454545454545534e-01
28 120 5.153333333333334210e-01
28 130 5.043076923076923457e-01
28 140 5.142857142857145680e-01
28 150 5.136000000000000565e-01
28 160 5.267500000000001625e-01
28 170 5.394117647058824794e-01
28 180 5.507777777777778105e-01
28 190 5.551578947368419614e-01
28 200 5.587999999999998524e-01
28 210 5.647619047619047983e-01
28 220 5.720909090909089834e-01
28 230 5.721739130434781995e-01
28 240 5.709166666666667389e-01
28 250 5.800000000000001821e-01
28 260 5.946153846153847677e-01
28 270 6.040740740740740966e-01
28 280 6.180000000000001048e-01
28 290 6.238620689655172136e-01
28 300 6.318666666666667986e-01

29 10 3.640000000000001013e-01
29 20 4.320000000000000506e-01
29 30 4.626666666666666705e-01
29 40 5.014999999999998348e-01
29 50 4.799999999999999822e-01
29 60 4.529999999999999027e-01
29 70 4.528571428571427915e-01
29 80 4.535000000000000142e-01
29 90 4.773333333333332762e-01
29 100 4.882000000000000228e-01
29 110 5.045454545454545192e-01
29 120 5.231666666666666687e-01
29 130 5.316923076923077973e-01
29 140 5.361428571428571432e-01
29 150 5.442666666666666764e-01
29 160 5.482500000000001261e-01
29 170 5.591764705882354969e-01
29 180 5.703333333333334698e-01
29 190 5.643157894736843261e-01
29 200 5.833999999999998076e-01
29 210 5.850476190476192606e-01
29 220 5.926363636363636278e-01
29 230 5.933913043478260541e-01
29 240 5.894999999999999130e-01
29 250 5.953600000000000003e-01
29 260 6.102307692307692433e-01
29 270 6.239259259259258839e-01
29 280 6.306428571428571717e-01
29 290 6.413793103448277577e-01
29 300 6.490666666666666806e-01



==> data/big_hiddens_determinations_logscale.csv <==
a,b
0.0,8.206109396920997501e-01
0.30102999566398114,7.543219813842079180e-01
0.47712125471966244,8.219173600514976252e-01
0.6020599913279623,8.838051131603611443e-01
0.6989700043360187,8.947033268346930024e-01
0.7781512503836435,9.095702255242583689e-01
0.8450980400142567,9.182393429272487362e-01
0.9030899869919434,9.303279621856337389e-01
0.9542425094393249,9.355265593017660919e-01
1.0,9.396785417647608440e-01
1.1760912590556811,9.367962692721294449e-01
1.301029995663981,9.407577593167057994e-01
1.3979400086720375,9.375806859526714110e-01
1.4771212547196624,9.378021806018198570e-01
1.5440680443502754,9.401507543679082923e-01
1.6020599913279623,9.396698905785560996e-01
1.6532125137753435,9.371164904589714961e-01
1.6989700043360185,9.375048188014829531e-01
1.7403626894942439,9.391879258154055554e-01
1.7781512503836434,9.339819069687438358e-01
1.8129133566428552,9.388204352235296479e-01
1.845098040014257,9.385736236849686609e-01
1.8750612633916997,9.347937488041473397e-01
1.9030899869919433,9.385064405538325882e-01
1.9294189257142926,9.382776403461150494e-01
1.9542425094393248,9.392615404124103895e-01
1.9777236052888476,9.402560199997829216e-01
2.0,9.370821864251203115e-01
2.021189299069938,9.379998027535305649e-01
2.041392685158225,9.381264544605848466e-01
2.0606978403536114,9.383847886094501822e-01
2.0791812460476247,9.408114747464537686e-01
2.0969100130080562,9.359621436178100495e-01
2.1139433523068365,9.405034654726662779e-01
2.130333768495006,9.392560972423480425e-01
2.1461280356782377,9.391632981259707691e-01
2.1613680022349744,9.378681569694885534e-01
2.176091259055681,9.391803286204899459e-01
2.1903316981702914,9.383335632877061183e-01
2.2041199826559246,9.438217714118122270e-01
2.217483944213906,9.427393022657295507e-01
2.2304489213782737,9.377168963469151297e-01
2.2430380486862944,9.403900370409553622e-01
2.255272505103306,9.418071613694574129e-01
2.2671717284030133,9.392146990752966440e-01
2.278753600952829,9.410938728964426403e-01
2.290034611362518,9.414596208743366557e-01
2.301029995663981,9.419848253099031288e-01
2.311753861055754,9.460779011490224599e-01
2.322219294733919,9.400332346483365464e-01
2.332438459915605,9.374790830141861431e-01
2.342422680822206,9.405949307607673893e-01
2.3521825181113623,9.397749706812371651e-01
2.3617278360175926,9.375427949596997212e-01
2.371067862271736,9.395668705121025255e-01
2.380211241711606,9.402860423908006027e-01
2.3891660843645326,9.415405091029924733e-01
2.397940008672037,9.412460836829614763e-01
2.4065401804339546,9.395255119420562462e-01
2.4149733479708178,9.410996904502821891e-01
2.4232458739368075,9.407357894936778653e-01
2.4313637641589874,9.420901431284411931e-01
2.4393326938302624,9.379412512471757557e-01
2.447158031342219,9.366764051551630388e-01
2.45484486000851,9.393830045942639373e-01
2.4623979978989556,9.415958782730060594e-01
2.469822015978163,9.350410393440407031e-01
2.477121254719662,9.382324396641763542e-01
2.484299839346786,9.399321145636647667e-01
2.4913616938342726,9.398762122218171644e-01
2.4983105537896004,9.374184741681125255e-01
2.505149978319906,9.396340317716498358e-01
2.511883360978874,9.421012553456084015e-01
2.518513939877887,9.406445942591037390e-01
2.5250448070368448,9.398565286773106209e-01
2.531478917042255,9.414443051307120891e-01
2.537819095073274,9.379044584658684514e-01
2.5440680443502752,9.422263338205262295e-01
2.5502283530550938,9.413104461551562441e-01
2.5563025007672873,9.439761699781559212e-01
2.5622928644564746,9.376558104915775349e-01
2.5682017240669945,9.394298110804015778e-01
2.5740312677277184,9.393381623013310477e-01
2.57978359661681,9.398028505665795285e-01
2.5854607295085006,9.367745113687174774e-01
2.591064607026499,9.409059435735425136e-01
2.59659709562646,9.415221068235704038e-01
2.602059991327962,9.408724275104388690e-01
2.6074550232146683,9.390664476476846545e-01
2.6127838567197355,9.425473551064760258e-01
2.6180480967120925,9.440813251846515985e-01
2.6232492903979003,9.415042455678734878e-01
2.6283889300503116,9.414080529633601646e-01
2.633468455579586,9.372882336942789383e-01
2.638489256954637,9.426243734830780374e-01
2.643452676486187,9.436803183164983455e-01
2.648360010980931,9.405864952503829590e-01
2.6532125137753435,9.402181543549150700e-01
2.658011396657112,9.428518161716855639e-01
2.662757831681574,9.395000176319336926e-01
2.6674529528899535,9.413411142410094135e-01
2.672097857935717,9.386671891849293070e-01
2.6766936096248664,9.394717540678996226e-01
2.681241237375587,9.406128046502854056e-01
2.6857417386022635,9.448554158141119208e-01
2.6901960800285134,9.401229392848738931e-01
2.6946051989335684,9.430629269893835431e-01
2.6989700043360183,9.434994469722125521e-01
2.7032913781186614,9.375705572566497281e-01
2.7781512503836434,9.424081608105193686e-01
2.9999999999999996,9.387716280354949649e-01
3.301029995663981,9.418031335919646585e-01
3.6989700043360187,9.454143888072794599e-01
4.0,9.455760032365730927e-01
4.30102999566398,9.335935698945394545e-01
4.477121254719662,9.276265118121889142e-01
4.698970004336019,9.056207281365082906e-01
4.845098040014256,9.124775872335183502e-01
5.0,9.000178272708124760e-01
5.1760912590556805,9.077610929540075313e-01
5.301029995663981,9.183129470962694274e-01
5.698970004336018,8.753445785639362153e-01


==> data/dlengthMREresnet500.csv <==
a,b
5.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+01,0.000000000000000000e+00
4.500000000000000000e+01,0.000000000000000000e+00
5.000000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+01,0.000000000000000000e+00
6.000000000000000000e+01,0.000000000000000000e+00
6.500000000000000000e+01,0.000000000000000000e+00
7.000000000000000000e+01,0.000000000000000000e+00
7.500000000000000000e+01,0.000000000000000000e+00
8.000000000000000000e+01,0.000000000000000000e+00
8.500000000000000000e+01,0.000000000000000000e+00
9.000000000000000000e+01,0.000000000000000000e+00
9.500000000000000000e+01,0.000000000000000000e+00
1.000000000000000000e+02,0.000000000000000000e+00
1.050000000000000000e+02,0.000000000000000000e+00
1.100000000000000000e+02,0.000000000000000000e+00
1.150000000000000000e+02,0.000000000000000000e+00
1.200000000000000000e+02,0.000000000000000000e+00
1.250000000000000000e+02,0.000000000000000000e+00
1.300000000000000000e+02,0.000000000000000000e+00
1.350000000000000000e+02,0.000000000000000000e+00
1.400000000000000000e+02,0.000000000000000000e+00
1.450000000000000000e+02,0.000000000000000000e+00
1.500000000000000000e+02,0.000000000000000000e+00
1.550000000000000000e+02,0.000000000000000000e+00
1.600000000000000000e+02,0.000000000000000000e+00
1.650000000000000000e+02,0.000000000000000000e+00
1.700000000000000000e+02,0.000000000000000000e+00
1.750000000000000000e+02,0.000000000000000000e+00
1.800000000000000000e+02,0.000000000000000000e+00
1.850000000000000000e+02,0.000000000000000000e+00
1.900000000000000000e+02,0.000000000000000000e+00
1.950000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+02,0.000000000000000000e+00
2.050000000000000000e+02,3.252032520325206366e-05
2.100000000000000000e+02,8.465608465608460270e-05
2.150000000000000000e+02,1.447028423772610424e-04
2.200000000000000000e+02,3.535353535353529929e-04
2.250000000000000000e+02,5.629629629629625924e-04
2.300000000000000000e+02,1.217391304347825763e-03
2.350000000000000000e+02,1.588652482269504573e-03
2.400000000000000000e+02,2.074074074074074101e-03
2.450000000000000000e+02,3.700680272108844166e-03
2.500000000000000000e+02,4.400000000000000265e-03
2.550000000000000000e+02,4.758169934640524290e-03
2.600000000000000000e+02,5.666666666666666206e-03
2.650000000000000000e+02,6.557651991614254529e-03
2.700000000000000000e+02,8.773662551440328944e-03
2.750000000000000000e+02,9.753535353535352712e-03
2.800000000000000000e+02,1.103968253968253856e-02
2.850000000000000000e+02,1.201559454191033181e-02
2.900000000000000000e+02,1.284291187739463637e-02
2.950000000000000000e+02,1.306214689265536473e-02
3.000000000000000000e+02,1.311851851851851894e-02
3.050000000000000000e+02,1.526411657559198498e-02
3.100000000000000000e+02,1.612186379928315372e-02
3.150000000000000000e+02,1.657142857142857376e-02
3.200000000000000000e+02,1.713888888888888754e-02
3.250000000000000000e+02,1.800341880341880391e-02
3.300000000000000000e+02,1.913131313131313099e-02
3.350000000000000000e+02,1.961525704809286702e-02
3.400000000000000000e+02,2.059477124183006422e-02
3.450000000000000000e+02,2.153945249597423450e-02
3.500000000000000000e+02,2.190476190476190951e-02
3.550000000000000000e+02,2.195931142410016343e-02
3.600000000000000000e+02,2.272839506172839516e-02
3.650000000000000000e+02,2.397564687975647230e-02
3.700000000000000000e+02,2.410810810810810542e-02
3.750000000000000000e+02,2.475851851851851651e-02
3.800000000000000000e+02,2.600584795321637596e-02
3.850000000000000000e+02,2.774025974025974214e-02
3.900000000000000000e+02,2.769800569800569268e-02
3.950000000000000000e+02,2.944585091420535289e-02
4.000000000000000000e+02,3.212222222222222562e-02
4.050000000000000000e+02,3.595061728395061718e-02
4.100000000000000000e+02,3.688346883468836268e-02
4.150000000000000000e+02,4.227576974564926926e-02
4.200000000000000000e+02,4.703174603174604257e-02
4.250000000000000000e+02,5.449934640522875740e-02
4.300000000000000000e+02,6.131782945736433815e-02
4.350000000000000000e+02,6.600766283524905909e-02
4.400000000000000000e+02,7.275252525252524916e-02
4.450000000000000000e+02,8.270162297128588746e-02
4.500000000000000000e+02,9.117037037037034608e-02
4.550000000000000000e+02,1.052991452991452748e-01
4.600000000000000000e+02,1.157632850241546024e-01
4.650000000000000000e+02,1.169701314217443111e-01
4.700000000000000000e+02,1.350685579196217734e-01
4.750000000000000000e+02,1.384467836257310125e-01
4.800000000000000000e+02,1.495185185185184951e-01
4.850000000000000000e+02,1.560916380297823480e-01
4.900000000000000000e+02,1.713424036281178953e-01
4.950000000000000000e+02,1.742940516273849549e-01
5.000000000000000000e+02,1.812222222222222845e-01


==> data/dscores_mean.csv <==
a,b
1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+00,9.959791552559217331e-01
3.000000000000000444e+00,9.889825681343127339e-01
4.000000000000000000e+00,9.801751458178502574e-01
5.000000000000000000e+00,9.683094698522582977e-01
6.000000000000000888e+00,9.564309369937050720e-01
7.000000000000000000e+00,9.438166680657356089e-01
8.000000000000000000e+00,9.314418306335885411e-01
9.000000000000000000e+00,9.236545550414827499e-01
1.000000000000000000e+01,9.347511456175846556e-01
1.100000000000000000e+01,9.356192917361640937e-01
1.200000000000000178e+01,9.256637332447930078e-01
1.300000000000000000e+01,8.935067559705018869e-01
1.400000000000000000e+01,9.162179721141610056e-01
1.500000000000000000e+01,8.827977780713288647e-01
1.600000000000000000e+01,8.662916443618465800e-01
1.700000000000000000e+01,8.569030878672030394e-01
1.800000000000000000e+01,8.635160806417326862e-01
1.900000000000000000e+01,8.345726974929998931e-01
2.000000000000000000e+01,8.270369100234798987e-01
2.100000000000000000e+01,8.173460791222654231e-01
2.200000000000000000e+01,8.022490687109365970e-01
2.300000000000000000e+01,8.036654610959145240e-01
2.400000000000000355e+01,8.056834112414866800e-01
2.500000000000000000e+01,7.906205531898631289e-01
2.600000000000000000e+01,7.850999916993921524e-01
2.700000000000000000e+01,7.935524426706548340e-01
2.800000000000000000e+01,7.816940748571168385e-01
2.900000000000000355e+01,7.794882327294393454e-01
3.000000000000000000e+01,7.865091844443449220e-01
3.100000000000000000e+01,7.800600835196157545e-01
3.200000000000000000e+01,7.673759722704446284e-01
3.300000000000000000e+01,7.833153249567594845e-01
3.400000000000000000e+01,7.854484843691190710e-01
3.500000000000000000e+01,7.604468551858605263e-01
3.600000000000000000e+01,7.488328357908248245e-01
3.700000000000000000e+01,7.501597804939578173e-01
3.800000000000000000e+01,7.434268857383664608e-01
3.900000000000000000e+01,7.621010534215658661e-01
4.000000000000000000e+01,7.469158811612439663e-01
4.100000000000000000e+01,7.476032662788048011e-01
4.200000000000000000e+01,7.438101412496956888e-01
4.299999999999999289e+01,7.156915959207170719e-01
4.400000000000000000e+01,7.426886318220928818e-01
4.500000000000000000e+01,7.334506828007375523e-01
4.600000000000000000e+01,7.536740238466866915e-01
4.700000000000000000e+01,7.417857545958496113e-01
4.800000000000000711e+01,7.257007145450810048e-01
4.900000000000000000e+01,7.545854147820766356e-01
5.000000000000000000e+01,7.403195711111746347e-01
5.100000000000000000e+01,7.463161628319372465e-01
5.200000000000000000e+01,7.471314072098830250e-01
5.300000000000000711e+01,7.175192585293931335e-01
5.400000000000000000e+01,7.278231722715172713e-01
5.500000000000000000e+01,7.228005013467131423e-01
5.600000000000000000e+01,7.105258834886815089e-01
5.700000000000000000e+01,7.201318776280124512e-01
5.800000000000000711e+01,7.247214999852273909e-01
5.900000000000000000e+01,7.244982073947910939e-01
6.000000000000000000e+01,7.252708913050069928e-01
6.100000000000000000e+01,7.465148645000674321e-01
6.200000000000000000e+01,7.333007867106963173e-01
6.300000000000000711e+01,7.089026856634172979e-01
6.400000000000000000e+01,7.244151814684828272e-01
6.500000000000000000e+01,7.066627327689264382e-01
6.600000000000000000e+01,7.224285247096862150e-01
6.700000000000000000e+01,6.985618189991060767e-01
6.800000000000000000e+01,7.116577225728228928e-01
6.900000000000000000e+01,7.120573972364152571e-01
7.000000000000000000e+01,7.142624902810402743e-01


==> data/dscores_ours.csv <==
a,b
1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000000e+00,1.002412748222216932e+00
3.000000000000000444e+00,1.000556197163958494e+00
4.000000000000000000e+00,9.959583846296625742e-01
5.000000000000000000e+00,9.912865813387510272e-01
6.000000000000000888e+00,9.846374191033177015e-01
7.000000000000000000e+00,9.794152582912405425e-01
8.000000000000000000e+00,9.550035611407533542e-01
9.000000000000000000e+00,9.357735875851288521e-01
1.000000000000000000e+01,1.013064089598427975e+00
1.100000000000000000e+01,9.174447003961636593e-01
1.200000000000000178e+01,7.937682728174991764e-01
1.300000000000000000e+01,7.112014533845211206e-01
1.400000000000000000e+01,6.811888239704813053e-01
1.500000000000000000e+01,6.162362827868617110e-01
1.600000000000000000e+01,5.634818062444416631e-01
1.700000000000000000e+01,5.250310346683042528e-01
1.800000000000000000e+01,5.049406435360158651e-01
1.900000000000000000e+01,4.632353650957858893e-01
2.000000000000000000e+01,4.376863448397260714e-01
2.100000000000000000e+01,4.119077852700228082e-01
2.200000000000000000e+01,3.878780503823333614e-01
2.300000000000000000e+01,3.726164114829642049e-01
2.400000000000000355e+01,3.587397886181277196e-01
2.500000000000000000e+01,3.412947386657180227e-01
2.600000000000000000e+01,3.280971077494694299e-01
2.700000000000000000e+01,3.181093139705795103e-01
2.800000000000000000e+01,3.020744721267393795e-01
2.900000000000000355e+01,2.931257417651109143e-01
3.000000000000000000e+01,2.852624442339908861e-01
3.100000000000000000e+01,2.754664929717499655e-01
3.200000000000000000e+01,2.613175457694474901e-01
3.300000000000000000e+01,2.625724688825798459e-01
3.400000000000000000e+01,2.543951311244700420e-01
3.500000000000000000e+01,2.392251640581546379e-01
3.600000000000000000e+01,2.299534489061179354e-01
3.700000000000000000e+01,2.259616152303486059e-01
3.800000000000000000e+01,2.163388583601839887e-01
3.900000000000000000e+01,2.171708788216063779e-01
4.000000000000000000e+01,2.083564849594693735e-01
4.100000000000000000e+01,2.038511301949191279e-01
4.200000000000000000e+01,1.975817817825734624e-01
4.299999999999999289e+01,1.863391309424909659e-01
4.400000000000000000e+01,1.882401421393577745e-01
4.500000000000000000e+01,1.830444579194559218e-01
4.600000000000000000e+01,1.841961813773621837e-01
4.700000000000000000e+01,1.778947474863850076e-01
4.800000000000000711e+01,1.717508091821554894e-01
4.900000000000000000e+01,1.737709022659220393e-01
5.000000000000000000e+01,1.670192309043448953e-01
5.100000000000000000e+01,1.663894438018851951e-01
5.200000000000000000e+01,1.625473390681737018e-01
5.300000000000000711e+01,1.548923200993186644e-01
5.400000000000000000e+01,1.531562296251302580e-01
5.500000000000000000e+01,1.503220393875817906e-01
5.600000000000000000e+01,1.451070250800885475e-01
5.700000000000000000e+01,1.444282278529568642e-01
5.800000000000000711e+01,1.428207538057560400e-01
5.900000000000000000e+01,1.411072010342230565e-01
6.000000000000000000e+01,1.387017274300662573e-01
6.100000000000000000e+01,1.401164233514005097e-01
6.200000000000000000e+01,1.356881043368318163e-01
6.300000000000000711e+01,1.293445132452760993e-01
6.400000000000000000e+01,1.306064461181201120e-01
6.500000000000000000e+01,1.260859234312964872e-01
6.600000000000000000e+01,1.274942273482805588e-01
6.700000000000000000e+01,1.214782674036015836e-01
6.800000000000000000e+01,1.215935686411210442e-01
6.900000000000000000e+01,1.206551765963694012e-01
7.000000000000000000e+01,1.183859704955998737e-01


==> data/hiddens_determinations.csv <==
a,b
1.000000000000000000e+00,8.206109396920997501e-01
2.000000000000000000e+00,7.543219813842079180e-01
3.000000000000000000e+00,8.219173600514976252e-01
4.000000000000000000e+00,8.838051131603611443e-01
5.000000000000000000e+00,8.947033268346930024e-01
6.000000000000000000e+00,9.095702255242583689e-01
7.000000000000000000e+00,9.182393429272487362e-01
8.000000000000000000e+00,9.303279621856337389e-01
9.000000000000000000e+00,9.355265593017660919e-01
1.000000000000000000e+01,9.396785417647608440e-01
1.500000000000000000e+01,9.367962692721294449e-01
2.000000000000000000e+01,9.407577593167057994e-01
2.500000000000000000e+01,9.375806859526714110e-01
3.000000000000000000e+01,9.378021806018198570e-01
3.500000000000000000e+01,9.401507543679082923e-01
4.000000000000000000e+01,9.396698905785560996e-01
4.500000000000000000e+01,9.371164904589714961e-01
5.000000000000000000e+01,9.375048188014829531e-01
5.500000000000000000e+01,9.391879258154055554e-01
6.000000000000000000e+01,9.339819069687438358e-01
6.500000000000000000e+01,9.388204352235296479e-01
7.000000000000000000e+01,9.385736236849686609e-01
7.500000000000000000e+01,9.347937488041473397e-01
8.000000000000000000e+01,9.385064405538325882e-01
8.500000000000000000e+01,9.382776403461150494e-01
9.000000000000000000e+01,9.392615404124103895e-01
9.500000000000000000e+01,9.402560199997829216e-01
1.000000000000000000e+02,9.370821864251203115e-01
1.050000000000000000e+02,9.379998027535305649e-01
1.100000000000000000e+02,9.381264544605848466e-01
1.150000000000000000e+02,9.383847886094501822e-01
1.200000000000000000e+02,9.408114747464537686e-01
1.250000000000000000e+02,9.359621436178100495e-01
1.300000000000000000e+02,9.405034654726662779e-01
1.350000000000000000e+02,9.392560972423480425e-01
1.400000000000000000e+02,9.391632981259707691e-01
1.450000000000000000e+02,9.378681569694885534e-01
1.500000000000000000e+02,9.391803286204899459e-01
1.550000000000000000e+02,9.383335632877061183e-01
1.600000000000000000e+02,9.438217714118122270e-01
1.650000000000000000e+02,9.427393022657295507e-01
1.700000000000000000e+02,9.377168963469151297e-01
1.750000000000000000e+02,9.403900370409553622e-01
1.800000000000000000e+02,9.418071613694574129e-01
1.850000000000000000e+02,9.392146990752966440e-01
1.900000000000000000e+02,9.410938728964426403e-01
1.950000000000000000e+02,9.414596208743366557e-01
2.000000000000000000e+02,9.419848253099031288e-01
2.050000000000000000e+02,9.460779011490224599e-01
2.100000000000000000e+02,9.400332346483365464e-01
2.150000000000000000e+02,9.374790830141861431e-01
2.200000000000000000e+02,9.405949307607673893e-01
2.250000000000000000e+02,9.397749706812371651e-01
2.300000000000000000e+02,9.375427949596997212e-01
2.350000000000000000e+02,9.395668705121025255e-01
2.400000000000000000e+02,9.402860423908006027e-01
2.450000000000000000e+02,9.415405091029924733e-01
2.500000000000000000e+02,9.412460836829614763e-01
2.550000000000000000e+02,9.395255119420562462e-01
2.600000000000000000e+02,9.410996904502821891e-01
2.650000000000000000e+02,9.407357894936778653e-01
2.700000000000000000e+02,9.420901431284411931e-01
2.750000000000000000e+02,9.379412512471757557e-01
2.800000000000000000e+02,9.366764051551630388e-01
2.850000000000000000e+02,9.393830045942639373e-01
2.900000000000000000e+02,9.415958782730060594e-01
2.950000000000000000e+02,9.350410393440407031e-01
3.000000000000000000e+02,9.382324396641763542e-01
3.050000000000000000e+02,9.399321145636647667e-01
3.100000000000000000e+02,9.398762122218171644e-01
3.150000000000000000e+02,9.374184741681125255e-01
3.200000000000000000e+02,9.396340317716498358e-01
3.250000000000000000e+02,9.421012553456084015e-01
3.300000000000000000e+02,9.406445942591037390e-01
3.350000000000000000e+02,9.398565286773106209e-01
3.400000000000000000e+02,9.414443051307120891e-01
3.450000000000000000e+02,9.379044584658684514e-01
3.500000000000000000e+02,9.422263338205262295e-01
3.550000000000000000e+02,9.413104461551562441e-01
3.600000000000000000e+02,9.439761699781559212e-01
3.650000000000000000e+02,9.376558104915775349e-01
3.700000000000000000e+02,9.394298110804015778e-01
3.750000000000000000e+02,9.393381623013310477e-01
3.800000000000000000e+02,9.398028505665795285e-01
3.850000000000000000e+02,9.367745113687174774e-01
3.900000000000000000e+02,9.409059435735425136e-01
3.950000000000000000e+02,9.415221068235704038e-01
4.000000000000000000e+02,9.408724275104388690e-01
4.050000000000000000e+02,9.390664476476846545e-01
4.100000000000000000e+02,9.425473551064760258e-01
4.150000000000000000e+02,9.440813251846515985e-01
4.200000000000000000e+02,9.415042455678734878e-01
4.250000000000000000e+02,9.414080529633601646e-01
4.300000000000000000e+02,9.372882336942789383e-01
4.350000000000000000e+02,9.426243734830780374e-01
4.400000000000000000e+02,9.436803183164983455e-01
4.450000000000000000e+02,9.405864952503829590e-01
4.500000000000000000e+02,9.402181543549150700e-01
4.550000000000000000e+02,9.428518161716855639e-01
4.600000000000000000e+02,9.395000176319336926e-01
4.650000000000000000e+02,9.413411142410094135e-01
4.700000000000000000e+02,9.386671891849293070e-01
4.750000000000000000e+02,9.394717540678996226e-01
4.800000000000000000e+02,9.406128046502854056e-01
4.850000000000000000e+02,9.448554158141119208e-01
4.900000000000000000e+02,9.401229392848738931e-01
4.950000000000000000e+02,9.430629269893835431e-01
5.000000000000000000e+02,9.434994469722125521e-01
5.050000000000000000e+02,9.375705572566497281e-01


==> data/ratios_determinations.csv <==
a,b
1.000000000000000021e-02,3.661235365404581499e-01
2.000000000000000042e-02,6.709449624240515497e-01
2.999999999999999889e-02,8.355946480031437584e-01
4.000000000000000083e-02,8.328562976991481515e-01
5.000000000000000278e-02,8.871779291371462151e-01
5.999999999999999778e-02,8.787335079685199002e-01
7.000000000000000666e-02,8.934873991066085708e-01
8.000000000000000167e-02,8.834265093776915156e-01
8.999999999999999667e-02,8.904036658941152371e-01
1.000000000000000056e-01,8.851984748689615268e-01
1.100000000000000006e-01,8.896180110231178828e-01
1.199999999999999956e-01,8.853677122442989988e-01
1.300000000000000044e-01,9.066043188859375102e-01
1.400000000000000133e-01,9.155839311580400430e-01
1.499999999999999944e-01,8.825107530270849265e-01
1.600000000000000033e-01,9.222143859349412054e-01
1.700000000000000122e-01,8.986156273172773989e-01
1.799999999999999933e-01,9.087860685325956922e-01
1.900000000000000022e-01,8.861079840741998837e-01
2.000000000000000111e-01,8.632534500042641223e-01


==> data/reg_rllogistic100.csv <==
a,b
2.8044914528136506,4.307068847656249488e+01
4.469174324529473,5.471600219726562386e+01
4.342556543997037,5.149339965820311704e+01
0.792330796698081,1.912089233398437216e+01
3.111454261683305,4.409606201171874318e+01
1.4987048811678294,2.952110961914062415e+01
2.7305881449573786,5.156664062499999091e+01
2.972512876446442,4.372985717773437386e+01
5.140215065052397,6.789937622070311818e+01
3.3214034913616333,5.193284545898437443e+01
3.6799092823613986,6.042879760742187045e+01
1.8937435107782568,2.651822998046874957e+01
2.3685727478554908,3.435501342773437727e+01
3.027081659769696,3.728465209960937443e+01
2.921178594386946,4.541439941406249403e+01
0.8607612213496639,2.095191650390625071e+01
2.4485810972064037,3.860298950195311818e+01
5.4217224955669705,6.540918334960937841e+01
2.0402537923210593,2.981407348632812671e+01
2.5355839411580123,4.321717041015624261e+01
2.041203381608668,3.252398925781250227e+01
0.6191035882861139,1.018549438476562408e+01
2.4895827796196146,4.211855590820312045e+01
2.4929748693221025,4.687921874999999261e+01
2.810993705732345,4.761162841796874545e+01
1.0917786882001033,1.941385620117187472e+01
1.8780029875661723,2.571257934570312642e+01
3.7226085808838416,5.163988159179686477e+01
4.112317129966096,6.101472534179687557e+01
-0.10679540957165272,4.545939941406249574e+00
2.0093441877035914,3.237750732421875455e+01
4.239977047243222,5.889073730468749801e+01
0.469014200557988,7.109373779296874751e+00
2.1844098960924705,2.981407348632812671e+01
2.090204245134428,3.508742309570311591e+01
1.634611459276839,2.710415771484375114e+01
0.18577606688100107,5.864277343750000426e+00
1.3964635317507745,3.054648315429687244e+01
3.6069278574964616,5.896397827148437898e+01
1.4019898027754019,3.750437499999999602e+01
2.2452462644835265,3.332963989257811477e+01
2.2461877881745274,3.948188110351561875e+01
3.1645274521652356,4.753838745117187159e+01
0.7299767357381751,2.109839843750000199e+01
4.089888275131774,5.515544799804686704e+01
2.345957945911131,2.864221801757812358e+01
-0.09323371450706879,8.061506347656250071e+00
1.456875696956853,2.336886840820312727e+01
3.4767440189890695,4.636653198242187557e+01
4.492683206521701,6.291899047851562443e+01
2.3885006533338062,3.618603759765625227e+01
1.2538396414162518,2.688443481445312244e+01
3.3494083988301506,5.749915893554687329e+01
0.5158620188113245,1.370106079101562457e+01
2.688082013887799,3.743113403320312216e+01
-0.08737043346715134,4.179735107421874929e+00
3.1207442806494634,4.834403808593749119e+01
3.202269584455858,5.156664062499999091e+01
2.180053523123673,3.757761596679686988e+01
3.434473252855174,3.970160400390624034e+01
0.39128117630966486,1.436022949218750000e+01
1.607117057269534,2.541961547851562386e+01
0.23941759496266843,1.919413330078124957e+01
-0.2656604877482687,1.055169921874999872e+01
2.6720070391406874,3.450149536132812500e+01
2.4837092194558155,4.570736328124999659e+01
1.47173348156074,2.805629028320312557e+01
2.794481156307309,4.248476074218748977e+01
4.080605702614211,5.376386962890624943e+01
2.109128227275434,2.930138671874999901e+01
-0.08901231026042397,6.303723144531250711e+00
4.007668224036891,4.797783325195311477e+01
0.0581324146902507,6.962891845703125249e+00
5.401128016979123,7.236707519531250909e+01
0.32586275541225584,1.106438598632812287e+01
1.5428270251916045,2.476044677734375199e+01
1.2146512615574783,2.812953124999999943e+01
2.007574953609893,3.267047119140625000e+01
0.3687592045947315,1.641097656250000014e+01
2.9199200070377227,4.292420654296874716e+01
2.524107669948673,3.721141113281250057e+01
4.256903656696836,5.940342407226562216e+01
2.6439863091053253,4.255800170898436363e+01
0.7255185929848376,1.260244628906249886e+01
-0.1188063875364787,1.172355468749999829e+01
0.12671249589071829,1.091790405273437337e+01
1.1017306978674095,2.183080810546875128e+01
6.004617346048528,7.991089477539063068e+01
1.8032730185951398,3.457473632812499886e+01
1.0805381644701553,2.688443481445312244e+01
1.7692745377794024,2.871545898437499744e+01
4.384265916677342,6.064852050781249915e+01


==> data/regrllenet5100.csv <==
a,b
0.04131895499589061,2.128988037109374787e+00
0.6600317950410143,3.157185668945312074e+01
0.6862077168217061,4.065373657226561477e+01
0.9918481156354931,4.837406046688556671e+01
0.26932700566395856,1.963357910156249986e+01
0.9609451853575001,9.630556020140647888e+01
0.3876687300263151,3.047324218749999858e+01
1.0,7.815357500314712524e+01
0.7799480868806545,4.094670043945312443e+01
0.4029309484980961,2.571257934570312642e+01
0.3927372708746261,2.109839843750000199e+01
0.13928287707380022,9.819289550781249432e+00
0.6016586004614991,3.354936279296875057e+01
0.46730459615860404,1.816875976562499773e+01
0.8731577952294516,4.553027334809303284e+01
0.6606643829167578,3.911567626953124943e+01
0.3835320158240088,3.867623046874999204e+01
0.8762130958693348,5.515535049140453339e+01
0.9918481156354931,5.872834128141403198e+01
0.8030932196381726,5.530530360341072083e+01
0.097596717465555,6.745198160409927368e+00
0.9609451853575001,5.222252494096755981e+01
0.9560817602918004,5.402310588955879211e+01
0.9000152664304103,5.717127156257629395e+01
0.19295448342947216,1.033197631835937358e+01
0.10170701969043144,8.207988281249999574e+00
1.0,5.931729085743427277e+01
0.9845220902008569,4.894802418351173401e+01
0.9918481156354931,7.526420935988426208e+01
0.7254489202695932,4.643977294921874943e+01
0.9609451853575001,4.908804014325141907e+01
0.6171595596990002,2.051247070312500043e+01
0.47308803412952216,3.501418212890624204e+01
1.0,6.026570096611976624e+01
0.6283944052979672,4.167911010742187727e+01
0.799761859689201,4.138614624023436761e+01
0.9289438005434527,5.419901637732982635e+01
0.060486989420291515,4.179735107421874929e+00
0.9845220902008569,5.953578792512416840e+01
1.0,9.386284917593002319e+01
1.0,7.215490114688873291e+01
0.6906355283176823,5.320620499551296234e+01
1.0,6.390560531616210938e+01
0.4980271786966864,2.102515747070312813e+01
0.6199107394274675,4.509502986073493958e+01
0.5295691231833047,2.703091674804687727e+01
0.9609451853575001,5.257017129659652710e+01
0.93571705404182,4.950642026960849762e+01
0.3550526579499374,2.556609741210937869e+01
0.7855223926567485,3.677196533203124318e+01
0.4180960738456189,3.560010986328124716e+01
0.29178540100288425,2.344210937500000114e+01
0.9560817602918004,4.826154179871082306e+01
0.711363039953232,4.673273681640624488e+01
0.40580863162148256,2.827601318359374716e+01
0.31906506193368167,2.388155517578125142e+01
1.0,5.501295022666454315e+01
0.9393572132462095,5.851478531956672668e+01
0.7877861029417751,5.695061247050762177e+01
0.3441456294700961,2.812953124999999943e+01
0.5723263238387313,3.984808593749999517e+01
0.9918481156354931,4.793080133199691772e+01
1.0,8.353454956412315369e+01
0.9661590786893347,7.535530677437782288e+01
0.12316279456110582,1.567856689453125085e+01
0.9609451853575001,7.195970624685287476e+01
0.8401102164567427,4.534115844726561306e+01
0.3190084035420751,1.948709716796874858e+01
0.9322512312889815,6.311827212572097778e+01
0.9661590786893347,1.342439771294593811e+02
0.29537268333189026,1.677718139648437301e+01
0.951524638804377,5.395436379313468933e+01
0.6370828073138923,3.618603759765625227e+01
1.0,8.082304581999778748e+01
0.6165957252827736,5.655340200662612915e+01
0.6217428549958163,3.281695312499999773e+01
0.11056966803802824,7.255855712890625142e+00
1.0,9.118987020850181580e+01
0.053621304214075294,3.300843505859374805e+00
0.49260154767892256,3.779733886718749147e+01
1.0,5.576313784718513489e+01
0.5936795860753823,3.640576049804687386e+01
0.9845220902008569,6.434709167480468750e+01
0.5938687045164144,2.790980834960937784e+01
0.10998631591272183,6.743168945312500107e+00
0.3992030211333818,3.750437499999999602e+01
0.8608107039150035,4.387633911132812159e+01
0.9393572132462095,4.595090232789516449e+01


==> data/regrllogistic100.csv <==
a,b
0.46708444529348553,4.307068847656249488e+01
0.7443250846239994,5.471600219726562386e+01
0.723238660643909,5.149339965820311704e+01
0.1319620847983979,1.912089233398437216e+01
0.5182080190725389,4.409606201171874318e+01
0.24960809558677693,2.952110961914062415e+01
0.4547760678880216,5.156664062499999091e+01
0.49506785882204235,4.372985717773437386e+01
0.8560728156217156,6.789937622070311818e+01
0.5531741256488599,5.193284545898437443e+01
0.6128811667051745,6.042879760742187045e+01
0.31540129778280734,2.651822998046874957e+01
0.3944832899431967,3.435501342773437727e+01
0.504156090520296,3.728465209960937443e+01
0.4865183126461839,4.541439941406249403e+01
0.14335912510948318,2.095191650390625071e+01
0.4078085079441631,3.860298950195311818e+01
0.9029485480042492,6.540918334960937841e+01
0.339802365902783,2.981407348632812671e+01
0.42229862989049294,4.321717041015624261e+01
0.33996051849195325,3.252398925781250227e+01
0.10311120455451987,1.018549438476562408e+01
0.41463724498580634,4.211855590820312045e+01
0.4152021896689206,4.687921874999999261e+01
0.468167375587873,4.761162841796874545e+01
0.181834911419663,1.941385620117187472e+01
0.31277973572250434,2.571257934570312642e+01
0.6199924338403995,5.163988159179686477e+01
0.6848949903648509,6.101472534179687557e+01
-0.017786892584789146,4.545939941406249574e+00
0.33465441967239085,3.237750732421875455e+01
0.7061553253712642,5.889073730468749801e+01
0.07811390589712573,7.109373779296874751e+00
0.3638113223706273,2.981407348632812671e+01
0.34812153296931897,3.508742309570311591e+01
0.27224318621709853,2.710415771484375114e+01
0.030940746749691144,5.864277343750000426e+00
0.23257990246157767,3.054648315429687244e+01
0.6007265973224734,5.896397827148437898e+01
0.23350029748640994,3.750437499999999602e+01
0.3739435081553014,3.332963989257811477e+01
0.3741003171575879,3.948188110351561875e+01
0.5270471389348135,4.753838745117187159e+01
0.12157705719092626,2.109839843750000199e+01
0.6811596970722342,5.515544799804686704e+01
0.3907168413562041,2.864221801757812358e+01
-0.015528198450122125,8.061506347656250071e+00
0.24264148824765475,2.336886840820312727e+01
0.579045267899296,4.636653198242187557e+01
0.7482401359803472,6.291899047851562443e+01
0.3978022407160219,3.618603759765625227e+01
0.20882602646442572,2.688443481445312244e+01
0.5578382034325673,5.749915893554687329e+01
0.08591638297618938,1.370106079101562457e+01
0.4476967910510643,3.743113403320312216e+01
-0.014551671672693372,4.179735107421874929e+00
0.5197552339965398,4.834403808593749119e+01
0.5333329278848487,5.156664062499999091e+01
0.3630857762135657,3.757761596679686988e+01
0.5720053077123198,3.970160400390624034e+01
0.06516751431720225,1.436022949218750000e+01
0.26766402510474946,2.541961547851562386e+01
0.03987471584618289,1.919413330078124957e+01
-0.04424580093510961,1.055169921874999872e+01
0.44501954795776744,3.450149536132812500e+01
0.4136590170904061,4.570736328124999659e+01
0.2451160370423151,2.805629028320312557e+01
0.46541726086452284,4.248476074218748977e+01
0.6796137793648185,5.376386962890624943e+01
0.3512732906958972,2.930138671874999901e+01
-0.01482512550167764,6.303723144531250711e+00
0.6674667578304596,4.797783325195311477e+01
0.009681759425135671,6.962891845703125249e+00
0.899519311867031,7.236707519531250909e+01
0.05427211185828358,1.106438598632812287e+01
0.2569565915948093,2.476044677734375199e+01
0.20229923617253237,2.812953124999999943e+01
0.33435975646925825,3.267047119140625000e+01
0.06141649227972271,1.641097656250000014e+01
0.48630869919551967,4.292420654296874716e+01
0.4203872844099088,3.721141113281250057e+01
0.7089742496990603,5.940342407226562216e+01
0.44035277049941296,4.255800170898436363e+01
0.12083455641181169,1.260244628906249886e+01
-0.019787315515955455,1.172355468749999829e+01
0.02110373851041581,1.091790405273437337e+01
0.18349241063235824,2.183080810546875128e+01
0.9999997001068541,7.991089477539063068e+01
0.300333560609653,3.457473632812499886e+01
0.17996281116619803,2.688443481445312244e+01
0.294671157785212,2.871545898437499744e+01
0.7301847984658956,6.064852050781249915e+01


==> data/rllenet5100.csv <==
a,b
1.0000371219697182,2.128988037109374787e+00
0.0002424509248829967,3.157185668945312074e+01
0.0001682014587466493,4.065373657226561477e+01
2.66151557145242e-07,4.837406046688556671e+01
0.053411380843835156,1.963357910156249986e+01
1.596908930410833e-06,9.630556020140647888e+01
0.010512154370539687,3.047324218749999858e+01
0.0,7.815357500314712524e+01
4.444687002709417e-05,4.094670043945312443e+01
0.00851708529822713,2.571257934570312642e+01
0.009802635863080677,2.109839843750000199e+01
0.3042242561075458,9.819289550781249432e+00
0.0005458101434132022,3.354936279296875057e+01
0.003502467629728665,1.816875976562499773e+01
1.0646037538172533e-05,4.553027334809303284e+01
0.00024032193972336365,3.911567626953124943e+01
0.01112902405991781,3.867623046874999204e+01
1.0113736422729664e-05,5.515535049140453339e+01
2.66151557145242e-07,5.872834128141403198e+01
3.1671811794219854e-05,5.530530360341072083e+01
0.5154007578779741,6.745198160409927368e+00
1.596908930410833e-06,5.222252494096755981e+01
1.8630602495980253e-06,5.402310588955879211e+01
6.653779172351021e-06,5.717127156257629395e+01
0.15010820632269403,1.033197631835937358e+01
0.48984824400124843,8.207988281249999574e+00
0.0,5.931729085743427277e+01
5.32303082562744e-07,4.894802418351173401e+01
2.66151557145242e-07,7.526420935988426208e+01
9.687706889924835e-05,4.643977294921874943e+01
1.596908930410833e-06,4.908804014325141907e+01
0.0004401712961782699,2.051247070312500043e+01
0.003233528222957741,3.501418212890624204e+01
0.0,6.026570096611976624e+01
0.000376572701364729,4.167911010742187727e+01
3.3268698895945614e-05,4.138614624023436761e+01
3.726118976264534e-06,5.419901637732982635e+01
0.804153290357034,4.179735107421874929e+00
5.32303082562744e-07,5.953578792512416840e+01
0.0,9.386284917593002319e+01
0.0,7.215490114688873291e+01
0.00015808842997943104,5.320620499551296234e+01
0.0,6.390560531616210938e+01
0.0022909214974221547,2.102515747070312813e+01
0.0004236731150830682,4.509502986073493958e+01
0.001481174440194877,2.703091674804687727e+01
1.596908930410833e-06,5.257017129659652710e+01
3.1938165917120684e-06,4.950642026960849762e+01
0.016475589141219715,2.556609741210937869e+01
4.09869645563871e-05,3.677196533203124318e+01
0.006909239213796406,3.560010986328124716e+01
0.03928758601547219,2.344210937500000114e+01
1.8630602495980253e-06,4.826154179871082306e+01
0.00011816817132999808,4.673273681640624488e+01
0.00818563821919131,2.827601318359374716e+01
0.027024758333844726,2.388155517578125142e+01
0.0,5.501295022666454315e+01
2.927665272524876e-06,5.851478531956672668e+01
3.965623105824581e-05,5.695061247050762177e+01
0.019143945798460835,2.812953124999999943e+01
0.000819596419845722,3.984808593749999517e+01
2.66151557145242e-07,4.793080133199691772e+01
0.0,8.353454956412315369e+01
1.3307574843126807e-06,7.535530677437782288e+01
0.37406755228291716,1.567856689453125085e+01
1.596908930410833e-06,7.195970624685287476e+01
1.8098233863906812e-05,4.534115844726561306e+01
0.027045794704658267,1.948709716796874858e+01
3.4599676570773415e-06,6.311827212572097778e+01
1.3307574843126807e-06,1.342439771294593811e+02
0.037403665374873815,1.677718139648437301e+01
2.1292115687852177e-06,5.395436379313468933e+01
0.00033372912084345677,3.618603759765625227e+01
0.0,8.082304581999778748e+01
0.00044363058435406886,5.655340200662612915e+01
0.0004130290340042508,3.281695312499999773e+01
0.4385760065220541,7.255855712890625142e+00
0.0,9.118987020850181580e+01
0.8703489126864222,3.300843505859374805e+00
0.0024693189461227503,3.779733886718749147e+01
0.0,5.576313784718513489e+01
0.0006096700164188988,3.640576049804687386e+01
5.32303082562744e-07,6.434709167480468750e+01
0.0006080735618297238,2.790980834960937784e+01
0.4417957751765318,6.743168945312500107e+00
0.008966449999960971,3.750437499999999602e+01
1.304138849651473e-05,4.387633911132812159e+01
2.927665272524876e-06,4.595090232789516449e+01


==> data/rllogistic100.csv <==
a,b
0.07041560056838815,4.307068847656249488e+01
0.013647585610965204,5.471600219726562386e+01
0.015477927356362128,5.149339965820311704e+01
0.44744771955340895,1.912089233398437216e+01
0.052201872145014205,4.409606201171874318e+01
0.24158340221938365,2.952110961914062415e+01
0.07564955533471981,5.156664062499999091e+01
0.05979173495067698,4.372985717773437386e+01
0.006995744386432813,6.789937622070311818e+01
0.04248917852602591,5.193284545898437443e+01
0.029845881550643664,6.042879760742187045e+01
0.16796813120281567,2.651822998046874957e+01
0.1072098112854684,3.435501342773437727e+01
0.05669032254875442,3.728465209960937443e+01
0.06286001382537326,4.541439941406249403e+01
0.42249303214261813,2.095191650390625071e+01
0.09929832475862632,3.860298950195311818e+01
0.005283083789460285,6.540918334960937841e+01
0.14641648554524875,2.981407348632812671e+01
0.09133142526383684,4.321717041015624261e+01
0.146285665239476,3.252398925781250227e+01
0.5160661119036265,1.018549438476562408e+01
0.09546397588374987,4.211855590820312045e+01
0.09515320624907574,4.687921874999999261e+01
0.06997229682480888,4.761162841796874545e+01
0.3467052300218852,1.941385620117187472e+01
0.17045200320936554,2.571257934570312642e+01
0.02861308583074149,5.163988159179686477e+01
0.019452808088094898,6.101472534179687557e+01
0.8960942443979276,4.545939941406249574e+00
0.15073526943888196,3.237750732421875455e+01
0.017138031323941236,5.889073730468749801e+01
0.5821115144844097,7.109373779296874751e+00
0.1277697361970899,2.981407348632812671e+01
0.13968238177036146,3.508742309570311591e+01
0.2134536088719773,2.710415771484375114e+01
0.7242926212218017,5.864277343750000426e+00
0.26490712031584607,3.054648315429687244e+01
0.032075539425888415,5.896397827148437898e+01
0.26359663218727536,3.750437499999999602e+01
0.1205951850171773,3.332963989257811477e+01
0.12048721541983647,3.948188110351561875e+01
0.04955861644715167,4.753838745117187159e+01
0.47123359322790703,2.109839843750000199e+01
0.0198903991545662,5.515544799804686704e+01
0.10955315143516196,2.864221801757812358e+01
0.8875646462080021,8.061506347656250071e+00
0.2508927808345485,2.336886840820312727e+01
0.03646801685421456,4.636653198242187557e+01
0.013332245834604685,6.291899047851562443e+01
0.10518466725068934,3.618603759765625227e+01
0.300797014246733,2.688443481445312244e+01
0.041335789017924666,5.749915893554687329e+01
0.5608217950722436,1.370106079101562457e+01
0.07882866014531091,3.743113403320312216e+01
0.8838939655322693,4.179735107421874929e+00
0.05172943374818423,4.834403808593749119e+01
0.047759123158137844,5.156664062499999091e+01
0.12829873009728887,3.757761596679686988e+01
0.03801786615360964,3.970160400390624034e+01
0.6188131798323406,1.436022949218750000e+01
0.21889150621106385,2.541961547851562386e+01
0.6955629967780574,1.919413330078124957e+01
1.0000881041054586,1.055169921874999872e+01
0.08006431220376707,3.450149536132812500e+01
0.09600439513816482,4.570736328124999659e+01
0.2475497221909584,2.805629028320312557e+01
0.071103406892189,4.248476074218748977e+01
0.020074347357443168,5.376386962890624943e+01
0.13720822131489513,2.930138671874999901e+01
0.8849208192424287,6.303723144531250711e+00
0.021579637775396007,4.797783325195311477e+01
0.7960984017644169,6.962891845703125249e+00
0.005392767189933509,7.236707519531250909e+01
0.6510492454849632,1.106438598632812287e+01
0.23210264329097935,2.476044677734375199e+01
0.3113814623923991,2.812953124999999943e+01
0.15098605596392228,3.267047119140625000e+01
0.6297712370608686,1.641097656250000014e+01
0.062937134966331,4.292420654296874716e+01
0.09234599671821415,3.721141113281250057e+01
0.016852397468542217,5.940342407226562216e+01
0.08226312162262873,4.255800170898436363e+01
0.47297310340728704,1.260244628906249886e+01
0.9036943900223848,1.172355468749999829e+01
0.7569145782130685,1.091790405273437337e+01
0.34372035623296543,2.183080810546875128e+01
0.002952311529404277,7.991089477539063068e+01
0.1827171209601995,3.457473632812499886e+01
0.35010341599956735,2.688443481445312244e+01
0.18856347471250665,2.871545898437499744e+01
0.014849532874484284,6.064852050781249915e+01


==> data/rlresnet200.csv <==
a,b
6.021418739979904,7.036132812500000000e+00
7.218787644761995,1.124003056436777115e+01
5.780235822845163,3.440212021768093109e+01
2.748116538260138,2.421951904296874680e+00
4.673525919540673,4.619180908203125213e+00
4.358883724502805,4.692421874999999964e+00
1.7746928465355174,1.836024169921874893e+00
5.075589220969718,4.619180908203125213e+00
2.987119861819448,3.081120605468749662e+00
8.525306347729119,9.086879882812500142e+00
8.907048841957353,1.163819948211312294e+01
-0.9276027705682895,2.247229003906249800e-01
1.451509439100079,1.836024169921874893e+00
6.218705225458783,2.108675359189510345e+01
8.631745824471166,1.501329215243458748e+01
9.208933192721265,1.131139839440584183e+01
8.286868620401435,1.444412805140018463e+01
7.056790442927519,4.838903808593750355e+00
5.218090443089548,4.252976074218750568e+00
6.743528410447053,1.644950229674577713e+01
6.4421677407595554,9.672807617187498153e+00
1.7448784395715276,1.762783203124999920e+00
4.99319107431717,4.472698974609374822e+00
8.39055944813758,1.923920065909624100e+01
7.325922977926419,6.376964111328125462e+00
0.0693685325065079,5.176867675781249289e-01
6.720304253778464,3.447325439453124751e+00
7.337588732787556,1.325253115966916084e+01
9.034570268658973,1.318394576758146286e+01
0.18674536566205377,1.030373535156249964e+00
9.075394647412242,8.134747314453125711e+00
5.1301106388819795,8.281229248046873437e+00
9.61441499036382,1.388337668031454086e+01
5.8340056955180835,3.886771240234375036e+00
4.808588746443958,7.182614746093749503e+00
3.3719656293261755,5.131867675781250249e+00
7.622423138593066,6.010759277343749929e+00
6.094553113652598,8.720675048828123721e+00
2.165597000590437,4.179735107421874929e+00
8.787693501049302,9.453084716796873010e+00
2.0722118171295354,3.081120605468749662e+00
8.196379113982388,6.596687011718749716e+00
5.053935176488127,5.131867675781250249e+00
3.390363652021303,1.982506103515625062e+00
7.469067695076157,9.086879882812500142e+00
2.1339721832435528,2.568433837890625071e+00
7.1508112303933355,2.102066396176815033e+01
6.882355026899036,3.960012207031250231e+00
2.578909503935218,2.275469970703125178e+00
6.983124285217454,2.276882506161928177e+01
7.01024992028199,1.926506504416465759e+01
5.9890462103598425,2.181848622858524323e+01
7.9278691657188585,1.436390275508165359e+01
-0.13772402369564743,9.571325683593749911e-01
6.31400994480325,3.442784465849399567e+01
7.6441041097037,1.558729527145624161e+01
8.060667398570377,3.448987729847431183e+01
3.9138758126579782,4.252976074218750568e+00
6.097949638716694,7.182614746093749503e+00
8.004843559067691,4.236725994944572449e+01
7.560064271068214,8.647434082031249858e+00
5.305496056761225,1.178182096406817436e+01
4.709832747137694,1.999461449682712555e+01
11.223879605852455,1.296144031733274460e+01
3.251528186398306,1.616301269531249751e+00
8.00199001322154,2.714419305324554443e+01
5.318906463009893,7.548819580078125036e+00
9.61441499036382,1.360049000009894371e+01
6.676927104540411,4.619180908203125213e+00
5.718221690516037,3.843444585800170898e+01
8.775270027352402,9.987755060195922852e+00
8.53012611101784,1.288759992644190788e+01
0.9005173164758351,1.396578369140624831e+00
1.7447309347511855,2.275469970703125178e+00
7.86133608484087,5.351590576171875391e+00
2.766284976213146,4.545939941406249574e+00
4.762692277097368,3.813530273437500284e+00
9.83756521746545,1.255321729928255081e+01
6.134766987806772,2.244375112652778625e+01
6.367934284370826,4.106494140625000178e+00
7.044677178924436,6.962891845703125249e+00
-0.1636996375508043,5.000000000000000104e-03
3.700522291653226,3.886771240234375036e+00
4.899855403175364,7.402337646484374645e+00
5.757418161747904,5.205108642578125000e+00
7.224011496323955,2.021347895264625549e+01
7.853936346755512,1.606994086503982544e+01
6.078157910500198,3.636700160801410675e+01
7.550946053266786,1.084828507155179977e+01
7.334659519230491,5.351590576171875391e+00
4.829904923753267,3.154361572265624858e+00
1.895114861377936,1.982506103515625062e+00
7.93850947138676,1.723941764235496521e+01
7.703622670253034,3.438181990385055542e+01
5.409657794382102,7.036132812500000000e+00
7.868790966098223,8.793916015624999361e+00
7.78739014877543,1.062576547265052795e+01
6.94673947220782,1.227771868929266930e+01
5.473422716634377,9.160120849609374005e+00
8.72119851443474,1.517959266901016235e+01
2.1783785581406665,2.055747070312500036e+00
5.938641293257455,4.692421874999999964e+00
4.2217112703230875,4.692421874999999964e+00
3.3732885003123694,1.533149623870849609e+01
6.567184731379058,5.424831542968750142e+00
8.781462474449802,1.304146960750222206e+01
7.612721357123014,5.717795410156250924e+00
7.6994023009640475,1.714937657117843628e+01
1.0092792521162224,2.348710937499999929e+00
4.587428352661233,3.886771240234375036e+00
5.4597112686726845,7.109373779296874751e+00
8.025049604429341,5.015661366283893585e+01
6.008110691147069,3.593807373046875142e+00
5.057700586405611,3.813530273437500284e+00
6.245937889981905,2.934638671874999716e+00
2.339326481476245,1.689542236328124947e+00
6.3958824278406725,2.568433837890625071e+00
1.1703630253702102,1.689542236328124947e+00
6.829779045024397,1.011225341796874844e+01
-0.1283694911540748,2.247229003906249800e-01
3.567063666816698,3.893689924478530884e+01
1.5559719592241152,1.323337402343749858e+00
6.734655713918835,1.109802084043622017e+01
8.169069848417678,8.647434082031249858e+00
4.890545768614155,4.326217041015625320e+00
8.750876666830095,6.743168945312500107e+00
4.229855297456001,4.765662841796874716e+00
6.794211751756494,7.036132812500000000e+00
8.893061646286428,8.134747314453125711e+00
4.749159906048212,7.255855712890625142e+00
6.875861169622104,5.205108642578125000e+00
3.530612899861251,1.432621680200099945e+01
-0.5075700580797776,3.712048339843749822e-01
7.1508112303933355,4.326217041015625320e+00
7.65411658767391,4.252976074218750568e+00
7.987843121515949,2.621442630887031555e+01
8.186050569249433,1.235630502179265022e+01
5.076818811630882,8.500952148437498579e+00
8.921234430643898,1.204413370415568352e+01
3.2036736967670625,1.982506103515625062e+00
6.707717840634591,7.622060546874999787e+00
5.486861342566699,3.520566406249999947e+00
7.960135750321285,9.819289550781249432e+00
0.08822066450239216,4.444458007812499556e-01
8.373890488231012,1.549483372643589973e+01
7.58981387031418,1.187672732770442963e+01
7.212295944844469,8.061506347656250071e+00
8.921234430643898,1.755238093435764313e+01
7.055683159046903,7.622060546874999787e+00
2.535661899984046,1.762783203124999920e+00
4.505780065353328,4.730613492429256439e+01
0.6710712406809477,1.543060302734374778e+00
6.871248357310494,8.793916015624999361e+00
2.500740506720748,1.689542236328124947e+00
9.519101472660045,2.536389783024787903e+01
7.124388639046897,8.940397949218748863e+00
7.917340845268201,6.962891845703125249e+00
4.512436604341704,2.128988037109374787e+00
7.849033422419335,1.291799202561378479e+01
8.62641200164402,3.130261961370706558e+01
6.943766271077689,5.937518310546875178e+00
1.3227147379694262,9.571325683593749911e-01
5.233607193780268,1.040521728515624922e+01
7.499638929358443,1.086879194900393486e+01
7.043583208196569,9.892530517578123295e+00
4.467617919206758,4.912144775390625107e+00
7.314391657637061,6.084000244140625568e+00
6.692974119114774,1.047845825195312486e+01
2.732015114848259,3.024691943824291229e+01
7.668304560788144,9.965771484374998934e+00
7.454125366021622,1.264354611560702324e+01
6.763990944163695,1.408527038991451263e+01
7.298749988072214,2.075813179463148117e+01
7.06681151331855,1.307482527941465378e+01
1.817408797149261,1.323337402343749858e+00
2.3059152464827424,1.396578369140624831e+00
8.298298746796407,1.313685743138194084e+01
7.803616322371347,8.867156982421875000e+00
0.8220812205669671,8.106506347656248224e-01
5.263987869255482,7.402337646484374645e+00
6.03211421392526,3.447325439453124751e+00
3.1025565782059945,2.861397705078124964e+00
7.310101442694533,4.033253173828125426e+00
7.037044375776271,1.332335312291979790e+01
6.407978922255195,6.743168945312500107e+00


==> data/rlresnet300.csv <==
a,b
6.374918641913866,7.598976193237305665e+00
0.690882906005329,6.562278640747070124e-01
7.534739786776887,1.337442727584838842e+01
8.442300844793818,1.142893186492919888e+01
6.623782939551349,1.300058698120117384e+01
7.214887573660009,9.163001915740965231e+00
7.161824807993551,2.380380855712890309e+01
7.177950389551202,1.259622911148071367e+01
7.33905656137021,1.031504037475585989e+01
7.171717455310589,1.747904112319945824e+01
6.655181432702241,9.796241598510741611e+00
2.6380245578124466,1.640419660186767548e+00
5.186899114935133,5.790809870147706206e+00
0.5662676780242614,1.976112985992431792e+00
7.230579892569119,8.071998606872558213e+00
7.9095166889882345,4.875282617950439601e+00
7.650099564269179,1.757059384841918614e+01
5.906158751525091,7.064918629455566368e+00
4.00652026964302,6.675819547271728993e+00
6.515871445541667,5.302438668975830183e+01
8.81301321643004,1.467905361022949329e+01
6.36515411993911,1.497659996719360365e+01
5.530221198872609,6.836036816406250161e+00
7.337588732787556,1.755533506088256956e+01
3.4562415184788,4.142860816192627027e+00
8.501549877455195,1.737985900421142560e+01
6.973903337912012,1.606760327606200889e+01
5.148520959269359,7.835487400054931939e+00
7.9991445842257365,1.244364123611450346e+01
3.0051712259673082,3.906349609374999865e+00
7.5048261970341095,1.151285519638061672e+01
7.86133608484087,2.206430677795410134e+01
1.1789536559444131,1.991371773529052813e+00
6.750031030241901,1.659403144607544078e+01
6.4894380239936105,5.722145326232910278e+00
4.659503459147463,4.562477473449706444e+00
4.579039957318801,4.295448691558838128e+00
1.520354951995713,3.936867184448241908e+00
5.395622251470179,2.647499637603760281e+00
5.7731359005377065,5.416969575500488965e+00
7.69729877389391,4.792795165252685763e+01
8.231598788860593,1.940164835281371580e+01
7.993477892962109,1.486215906066894554e+01
6.026950294320817,2.439127187728882262e+01
7.358336893530604,8.415321326446532524e+00
5.836460054928011,6.088356227111816565e+00
7.026240365681021,8.812049802398682630e+00
6.902093253633977,8.369544963836668572e+00
5.549480896641196,3.898720215606689354e+00
6.843113806174348,6.691078334808349126e+00
4.303961884752932,5.920509564208984443e+00
8.686709477261278,4.562477473449706444e+00
1.1701747522613406,1.457314209747314404e+00
6.7993384503117715,9.315589791107178996e+00
8.594992944300317,1.515970541763305768e+01
7.149594947872849,1.350412696990966666e+01
0.44351844199781804,3.052757507324218578e-01
-0.005348686666507319,6.113515014648437246e-02
8.10705071328578,1.393900241470337065e+01
7.212295944844469,8.789161621093750654e+00
6.588469615373043,2.262125252304077350e+01
7.866299827918119,1.168833125305175891e+01
7.780515838877243,8.789161621093750654e+00
7.550946053266786,8.049110425567628013e+00
8.309860999768313,1.187143670349121116e+01
5.993251540291451,2.244577646636962953e+01
8.113400894686771,4.534921655883789526e+01
6.801053200640749,2.243814707260131769e+01
2.900587902183803,4.852394436645507625e+00
1.349741796590493,9.468177666473389209e+00
6.768964818457538,3.442392468261718363e+01
5.645496899571015,8.468727082824706542e+00
3.8648835234763994,2.937416600799560573e+00
1.485573788215435,1.289467546844482282e+00
4.218189247560569,3.204445382690429334e+00
8.189481581205493,5.793008688278197837e+01
7.52055133674579,8.773902833557130521e+00
3.7064915259506277,3.462991831436157497e+01
7.204561086185167,8.178810119628906250e+00
1.2968020127276554,6.385049644699095950e+01
6.410299671745558,5.378822606658935968e+00
6.124888835912859,1.168833125305175891e+01
6.750846835386728,1.840982716293335386e+01
9.1807608852199,9.269813428497315044e+00
6.555030247986273,3.992471758956908445e+01
6.915471667431053,7.675270130920410772e+00
6.41787945935116,6.347755615234374815e+00
2.9217851173765474,2.975563569641113126e+00
4.951806328516901,1.264963486785888591e+01
7.467396374028722,3.780374612197876161e+01
8.369766294191482,1.280985213699340797e+01
8.373890488231012,1.318369243164062610e+01
4.060685693048817,8.537391626739502470e+00
1.035857418387568,8.927390708923339524e-01
0.9564717735153732,7.782981643676758488e-01
7.088302463314051,8.880714346313476781e+00
9.586243159711023,1.678476629028320488e+01
7.873791930249832,1.680002507781982501e+01
7.499638929358443,7.171730142211913517e+00
6.665620395219901,1.150522580261230488e+01
3.0194540427333627,2.273659342956543483e+00
7.325922977926419,2.424631339569091892e+01
5.6316438199841805,5.638894934158324190e+01
1.0308425792551845,1.098732702636718628e+00
9.208933192721265,1.554880449981689594e+01
7.102117381424417,1.073465703201294019e+01
4.498646823840872,8.110145575714112098e+00
8.709569522738645,9.666541904449463374e+00
5.987330919659276,4.638771411132812439e+00
2.1339721832435528,3.173927807617187291e+00
6.991392610351639,5.851845020294190292e+00
5.151166902437527,5.622963207244872308e+00
7.636165652606919,9.704688873291015483e+00
6.996595214628922,7.507423468017577761e+00
7.418512408933028,1.202402457885742137e+01
0.856360365202616,2.113442073822021872e+00
3.5226500272262435,5.615333813476562241e+00
4.087458552767507,4.333595660400391125e+00
6.339120414686068,6.843666210174561115e+00
8.25334163664563,1.569376298141479431e+01
2.891796766465828,1.930336623382568284e+00
7.479154675436091,1.805887504959106593e+01
7.904334376513462,1.330576273193359427e+01
6.130584330292549,1.023111704330444383e+01
8.455665503168158,1.230631214828491338e+01
3.044339331202252,4.875282617950439601e+00
7.775959068600479,8.751014652252198545e+00
6.97288401221139,3.322610986099243746e+01
6.319565383629526,5.402383727340698272e+01
7.381055091098986,1.277933456192016592e+01
5.155315174269954,4.631142017364501484e+00
6.501453549524499,2.320871584320068237e+01
0.38000425720429115,1.678566629028320323e+00
8.534969212346107,1.892099654541015497e+01
7.485936269948949,3.322610986099243746e+01
2.4732703489956602,4.623512623596191418e+00
7.387201411217449,1.508341147994995168e+01
7.124388639046897,9.780982810974119701e+00
5.286941318349817,3.250221745300293286e+00
8.520509698612567,1.039133431243896410e+01
5.335576937851054,2.609352668762206839e+00
7.135113700899121,6.980995298004151195e+00
7.020881781941082,1.104746217651367246e+01
8.806622941482013,9.506324635314943094e+00
5.312762112158578,3.082375082397461163e+00
7.2253217311011,4.305276903457641424e+01
7.4121713359490915,3.837685065460205269e+00
4.561269627026969,3.776649915313720740e+00
4.331069057904876,2.861122663116455467e+00
6.195234714050372,1.225290639190673936e+01
7.074675644514831,1.512918784255981564e+01
4.946522763622051,1.158151974029541265e+01
3.0442344506113836,2.960304782104492105e+00
7.680627906420218,1.153574337768554869e+01
6.683772928788794,1.068125127563476440e+01
5.301546044498065,5.004982312011718726e+00
6.003842697553052,5.638221994781494217e+00
10.078732996374747,1.027689340591430778e+01
5.107343676355964,4.753212317657471431e+00
7.293122186625956,1.397714938354492276e+01
6.403641956729639,2.252207040405273375e+01
7.93850947138676,1.537332844314575375e+01
0.3323282932975366,4.731224136352539245e-01
8.845591771108396,1.120005005187988267e+01
8.097600393503981,2.684793667068481682e+01
7.092886280432513,1.792917535552978237e+01
5.722745739227964,8.392433145141600548e+00
1.9732960696174353,2.395729643249511653e+00
2.4787976994196215,2.616982062530517794e+00
5.359532845577996,3.875832034301757822e+00
3.80923443319258,5.607704419708252175e+00
7.390288787193327,5.439857756805420053e+00
2.7968255974968206,3.028969326019286701e+00
5.657760089577173,7.667640737152099817e+00
4.373906286520436,4.318336872863770104e+00
2.6980575373974154,5.081276249694824720e+00
4.884810345610102,6.828407422637939206e+00
4.525793584483907,7.804969824981689897e+00
3.2259891038738515,4.623512623596191418e+00
6.338038963597478,8.064369213104248146e+00
2.8850144921054,8.300880419921874420e+00
6.97084846969022,1.672373114013672080e+01
7.05016504073207,3.026590507888793979e+01
7.8588634188274415,8.979896465301512976e+00
9.058864391768743,1.634226145172118905e+01
8.004843559067691,5.653480782318114350e+00
4.961839799900254,1.002512341156005959e+01
6.4385763583788265,3.332529197998047010e+01
6.413790909181161,5.256752306365966021e+00
7.64609860518606,1.571665116271972629e+01
2.461140516049868,2.952675388336181594e+00
9.363091025216464,8.209327694702148293e+00
8.460160369610335,2.134714376373291245e+01
9.643403480919826,5.394081394195556989e+00
9.034570268658973,7.728675887298583902e+00
7.560064271068214,2.598581517486572423e+01
5.689656129526204,8.621314958190918531e+00
4.761904444941578,3.898720215606689354e+00
9.257725741116172,1.168070185928344884e+01
7.511784654350223,7.324318017578125506e+00
2.668582603185815,1.182656034088134689e+00
8.605356685040022,3.527841678466796793e+01
8.249684848584725,8.201698300933838226e+00
9.10929810647274,7.766822856140136899e+00
7.26136251979376,4.387001416778565144e+00
4.800607667488195,3.212074776458739844e+00
6.5470084495906145,8.888343740081786848e+00
6.801053200640749,7.804969824981689897e+00
2.2603976412617874,1.548866934967040976e+00
6.433807792731911,1.513681723632812570e+01
5.577055437540099,4.142860816192627027e+00
2.8433977672611745,3.318886289215087881e+00
7.176700693252906,2.569589821166992394e+01
3.8247443617872694,2.456764793395996627e+00
6.867573350919901,1.374826757049560655e+01
3.5024780672049167,4.074196272277831987e+00
7.275047392623352,1.171884882812500095e+01
5.810425191921037,9.262184034729003201e+00
6.354934085342867,3.942117760086060230e+01
2.535661899984046,1.960854198455810771e+00
1.6465008264049277,1.518349359893798933e+00
8.692375691647694,8.339027388763426529e+00
2.53439576628864,2.113442073822021872e+00
8.378031757752586,1.203928336639404151e+01
7.314391657637061,9.765724023437499568e+00
4.749159906048212,7.309059230041504485e+00
6.254602158800245,3.563026889801025110e+00
6.843113806174348,3.669838402557373147e+00
6.929031310652007,6.485084703063964895e+00
5.598019030989117,5.272011093902587930e+00
7.836880220295017,1.306162213134765793e+01
4.244047453692614,3.028969326019286701e+00
8.72119851443474,3.118906172485351647e+01
7.5401127612172605,1.549539874343872192e+01
6.127294519065761,2.845863875579834446e+00
9.319604005900583,1.061258673171997025e+01
6.0251689636691905,5.020241099548339747e+00
7.119658590245854,9.391883728790284991e+00
6.4421677407595554,9.864906142425535762e+00
5.21729432948815,6.836036816406250161e+00
7.177950389551202,4.930887192459105961e+01
8.036781851667149,1.792917535552978237e+01
6.706936418717275,2.247629404144286980e+01
4.252747436137237,3.097633869934082185e+00
6.261087325757949,1.839456837539673018e+01
2.9309627695747618,2.433876612091064651e+00
7.951971009087369,1.366434423904419049e+01
4.17191066365781,3.448585983276367450e+00
6.93784623256533,1.031504037475585989e+01
7.550946053266786,1.242075305480957148e+01
6.199696730924214,1.108560914535522457e+01
6.421984766950634,8.606056170654298398e+00
7.061231869494661,5.867103807830810425e+00
6.733852990654546,9.697059479522705416e+00
6.466445134304805,2.079782741241454858e+01
8.692375691647694,1.213846548538207948e+01
7.9850375937243285,1.549539874343872192e+01
8.615828938609958,1.308451031265258990e+01
5.506242106868661,1.512918784255981564e+01
7.801282122155855,1.303110455627441588e+01
7.4910528012605875,1.080332157592773612e+01
6.80019545833919,9.651283116912841464e+00
6.745150110206231,4.684547773742676391e+00
4.657219009099148,3.128151445007324227e+00
6.750846835386728,1.325998636932373032e+01
8.520509698612567,4.314432175979614215e+01
7.110265034682268,7.057289235687255413e+00
6.293641044587718,1.877603806381225837e+01
2.1118414914054617,4.112343241119384984e+00
8.007705268212636,9.277442822265625111e+00
6.864825923011149,1.561746904373169009e+01
5.124773581953016,6.828407422637939206e+00


==> data/sl300.csv <==
a,b
1.029968261718750000e-04,0.06666666666666665
4.177093505859375000e-04,0.0
1.245546340942382812e-02,0.0
1.046180725097656250e-03,0.0
3.344058990478515625e-02,0.1333333333333333
1.363754272460937500e-03,0.1333333333333333
8.616447448730468750e-03,0.1333333333333333
2.126216888427734375e-03,0.19999999999999996
9.307861328125000000e-04,0.0
1.745223999023437500e-03,0.06666666666666665
9.002685546875000000e-04,0.0
8.955001831054687500e-04,0.06666666666666665
6.580352783203125000e-04,0.06666666666666665
1.073837280273437500e-03,0.06666666666666665
2.523422241210937500e-03,0.06666666666666665
5.224704742431640625e-03,0.06666666666666665
1.362800598144531250e-03,0.06666666666666665
6.837844848632812500e-04,0.0
2.110910415649414062e-02,0.19999999999999996
8.830070495605468750e-03,0.1333333333333333
1.220045089721679688e-01,0.33333333333333337
9.813308715820312500e-04,0.0
4.948697090148925781e-01,0.8
8.075714111328125000e-02,0.06666666666666665
2.086999416351318359e-01,0.19999999999999996
1.659393310546875000e-04,0.0
5.989074707031250000e-04,0.06666666666666665
3.499984741210937500e-04,0.0
5.672454833984375000e-03,0.0
1.897811889648437500e-03,0.06666666666666665
2.579069137573242188e-02,0.1333333333333333
8.497238159179687500e-04,0.06666666666666665
3.461837768554687500e-04,0.06666666666666665
1.391124725341796875e-02,0.1333333333333333
3.442764282226562500e-04,0.06666666666666665
1.792907714843750000e-04,0.06666666666666665
1.497268676757812500e-04,0.0
1.506805419921875000e-04,0.0
3.846931457519531250e-02,0.19999999999999996
9.346008300781250000e-04,0.0
1.020431518554687500e-04,0.0
4.482269287109375000e-04,0.06666666666666665
3.562612533569335938e-01,0.1333333333333333
5.542707443237304688e-02,0.19999999999999996
1.833915710449218750e-03,0.06666666666666665
7.828712463378906250e-03,0.06666666666666665
6.008148193359375000e-05,0.06666666666666665
3.862380981445312500e-04,0.06666666666666665
1.343631744384765625e-02,0.4
2.102756500244140625e-02,0.0
2.031326293945312500e-04,0.06666666666666665
2.512774467468261719e-01,0.6
2.222061157226562500e-04,0.0
5.929470062255859375e-02,0.19999999999999996
5.250883102416992188e-02,0.1333333333333333
8.707046508789062500e-04,0.06666666666666665
1.201629638671875000e-04,0.06666666666666665
8.258819580078125000e-04,0.06666666666666665
4.323005676269531250e-03,0.0
8.370399475097656250e-03,0.1333333333333333
1.807212829589843750e-03,0.06666666666666665
6.469249725341796875e-03,0.19999999999999996
4.425048828125000000e-04,0.06666666666666665
2.708435058593750000e-04,0.0
8.029937744140625000e-04,0.0
1.289844512939453125e-02,0.0
5.254745483398437500e-04,0.0
2.630710601806640625e-03,0.06666666666666665
2.737045288085937500e-04,0.0
9.288787841796875000e-04,0.0
6.017684936523437500e-04,0.0
5.234718322753906250e-03,0.19999999999999996
4.692077636718750000e-04,0.0
1.006126403808593750e-03,0.19999999999999996
8.375644683837890625e-03,0.1333333333333333
6.507282257080078125e-01,0.2666666666666667
4.635186195373535156e-01,0.06666666666666665
9.202957153320312500e-04,0.0
7.259845733642578125e-03,0.06666666666666665
6.504058837890625000e-04,0.0
9.193420410156250000e-04,0.0
1.153945922851562500e-04,0.0
7.019042968750000000e-04,0.06666666666666665
1.735877990722656250e-02,0.06666666666666665
1.650810241699218750e-03,0.0
2.941703796386718750e-02,0.19999999999999996
5.474090576171875000e-04,0.0
1.491546630859375000e-03,0.1333333333333333
5.558967590332031250e-03,0.0
1.876401901245117188e-01,0.19999999999999996
7.600784301757812500e-04,0.0
4.153537750244140625e-02,0.19999999999999996
4.549026489257812500e-04,0.06666666666666665
1.214981079101562500e-03,0.06666666666666665
1.792049407958984375e-02,0.06666666666666665
1.735687255859375000e-04,0.0
9.946823120117187500e-04,0.06666666666666665
1.784515380859375000e-02,0.19999999999999996
2.395415306091308594e-01,0.06666666666666665
1.058578491210937500e-04,0.0
3.719749450683593750e-01,0.2666666666666667
1.364707946777343750e-03,0.0
6.055831909179687500e-04,0.06666666666666665
3.465175628662109375e-03,0.06666666666666665
1.070022583007812500e-03,0.06666666666666665
2.874374389648437500e-03,0.0
4.959106445312500000e-04,0.06666666666666665
9.431838989257812500e-04,0.1333333333333333
1.537322998046875000e-03,0.1333333333333333
5.855560302734375000e-04,0.0
2.021789550781250000e-04,0.0
2.593994140625000000e-04,0.1333333333333333
2.136230468750000000e-04,0.0
1.288414001464843750e-03,0.06666666666666665
4.769325256347656250e-03,0.06666666666666665
3.138065338134765625e-03,0.06666666666666665
8.850097656250000000e-04,0.06666666666666665
6.637573242187500000e-04,0.0
5.817413330078125000e-04,0.0
2.367973327636718750e-03,0.1333333333333333
3.499984741210937500e-04,0.06666666666666665
1.249313354492187500e-04,0.06666666666666665
1.358032226562500000e-03,0.06666666666666665
2.196788787841796875e-03,0.06666666666666665
3.469505310058593750e-01,0.7333333333333334
1.912641525268554688e-02,0.1333333333333333
1.080513000488281250e-03,0.06666666666666665
4.539489746093750000e-04,0.0
2.433300018310546875e-02,0.19999999999999996
1.987457275390625000e-03,0.06666666666666665
1.993179321289062500e-04,0.0
3.957741260528564453e-01,0.4
1.220703125000000000e-03,0.0
1.403141021728515625e-02,0.06666666666666665
2.012300491333007812e-02,0.19999999999999996
3.772735595703125000e-03,0.0
4.453659057617187500e-04,0.0
1.935958862304687500e-03,0.06666666666666665
1.604080200195312500e-03,0.06666666666666665
1.948356628417968750e-03,0.06666666666666665
7.286071777343750000e-04,0.0
5.588531494140625000e-04,0.0
4.894943237304687500e-01,0.4666666666666667
8.115768432617187500e-04,0.06666666666666665
2.243573665618896484e-01,0.2666666666666667
1.243591308593750000e-03,0.0
6.829738616943359375e-03,0.1333333333333333
2.490377426147460938e-01,0.4
1.487731933593750000e-04,0.0
7.047653198242187500e-04,0.19999999999999996
6.189346313476562500e-04,0.06666666666666665
1.707077026367187500e-04,0.06666666666666665
7.343292236328125000e-05,0.1333333333333333
1.813411712646484375e-03,0.06666666666666665
8.258819580078125000e-04,0.0
2.536773681640625000e-04,0.06666666666666665
7.380294799804687500e-02,0.2666666666666667
9.832382202148437500e-04,0.1333333333333333
6.489372253417968750e-02,0.4666666666666667
2.799510955810546875e-03,0.0
1.671791076660156250e-03,0.06666666666666665
3.919601440429687500e-04,0.06666666666666665
3.271102905273437500e-04,0.0
1.643180847167968750e-03,0.2666666666666667
3.259658813476562500e-03,0.06666666666666665
4.673004150390625000e-04,0.0
2.875785827636718750e-01,0.2666666666666667
1.398086547851562500e-03,0.1333333333333333
2.327823638916015625e-02,0.0
8.735656738281250000e-04,0.1333333333333333
3.289222717285156250e-03,0.0
1.610302925109863281e-01,0.2666666666666667
1.585960388183593750e-03,0.06666666666666665
4.997253417968750000e-04,0.06666666666666665
1.789336204528808594e-01,0.06666666666666665
1.192092895507812500e-04,0.06666666666666665
7.708072662353515625e-03,0.1333333333333333
3.132820129394531250e-03,0.06666666666666665
2.737045288085937500e-04,0.0
5.168914794921875000e-04,0.19999999999999996
5.457067489624023438e-02,0.4666666666666667
2.201080322265625000e-03,0.06666666666666665
2.602100372314453125e-03,0.1333333333333333
2.222061157226562500e-04,0.06666666666666665
2.031326293945312500e-04,0.0
3.099441528320312500e-04,0.0
4.291534423828125000e-05,0.0
7.963180541992187500e-04,0.06666666666666665
5.807876586914062500e-04,0.06666666666666665
3.128051757812500000e-04,0.06666666666666665
8.333158493041992188e-02,0.19999999999999996
9.422302246093750000e-04,0.06666666666666665
1.396989822387695312e-02,0.1333333333333333
5.360114574432373047e-01,0.2666666666666667
2.956390380859375000e-04,0.06666666666666665
9.315490722656250000e-03,0.06666666666666665
1.166343688964843750e-03,0.0
7.591247558593750000e-04,0.0
3.004407882690429688e-02,0.4666666666666667
4.854202270507812500e-04,0.06666666666666665
6.562900543212890625e-02,0.33333333333333337
2.702660560607910156e-01,0.19999999999999996
2.427401542663574219e-01,0.33333333333333337
2.304553985595703125e-03,0.1333333333333333
5.596351623535156250e-02,0.19999999999999996
5.029678344726562500e-03,0.0
2.670288085937500000e-04,0.0
7.944107055664062500e-03,0.19999999999999996
2.069473266601562500e-04,0.0
5.111694335937500000e-04,0.0
2.069473266601562500e-04,0.0
4.846398830413818359e-01,0.4666666666666667
3.261089324951171875e-03,0.06666666666666665
3.448724746704101562e-02,0.2666666666666667
3.185272216796875000e-04,0.0
7.028579711914062500e-04,0.06666666666666665
7.907390594482421875e-03,0.1333333333333333
1.939773559570312500e-03,0.1333333333333333
2.126693725585937500e-04,0.0
9.221029281616210938e-02,0.4666666666666667
4.119873046875000000e-04,0.0
2.873706817626953125e-02,0.06666666666666665
3.338813781738281250e-02,0.19999999999999996
4.950523376464843750e-03,0.06666666666666665
1.630783081054687500e-03,0.0
1.356124877929687500e-03,0.06666666666666665
3.585815429687500000e-04,0.06666666666666665
5.308866500854492188e-02,0.1333333333333333
1.899862289428710938e-02,0.33333333333333337
2.651214599609375000e-04,0.06666666666666665
3.651046752929687500e-02,0.06666666666666665
4.882812500000000000e-04,0.1333333333333333
1.228904724121093750e-02,0.33333333333333337
1.179385185241699219e-01,0.1333333333333333
3.601551055908203125e-03,0.06666666666666665
2.254486083984375000e-03,0.0
2.493286132812500000e-02,0.0
3.776550292968750000e-04,0.0
2.927780151367187500e-04,0.0
6.791782379150390625e-02,0.2666666666666667
1.230239868164062500e-04,0.06666666666666665
6.280374526977539062e-02,0.06666666666666665
6.771087646484375000e-05,0.0
1.606941223144531250e-03,0.0
3.700256347656250000e-04,0.06666666666666665
1.652345657348632812e-01,0.2666666666666667
2.489089965820312500e-04,0.0
1.831054687500000000e-04,0.06666666666666665
4.051685333251953125e-03,0.06666666666666665
2.517700195312500000e-03,0.0
2.351284027099609375e-03,0.0
8.378982543945312500e-03,0.1333333333333333
6.904602050781250000e-04,0.0
1.683440208435058594e-01,0.19999999999999996
2.664566040039062500e-03,0.06666666666666665
4.262924194335937500e-04,0.0
6.556987762451171875e-03,0.0
7.896423339843750000e-04,0.06666666666666665
1.077651977539062500e-04,0.06666666666666665
1.802444458007812500e-04,0.06666666666666665
1.821517944335937500e-04,0.0
1.916885375976562500e-03,0.0
1.649856567382812500e-04,0.0
8.115768432617187500e-04,0.0
5.302429199218750000e-04,0.0
2.775192260742187500e-04,0.0

